Stealthy Deactivation of Safety Filters

Safety filters ensure that only safe control actions are executed. We propose a simple and stealthy false-data injection attack for deactivating such safety filters; in particular, we focus on deactivating safety filters that are based on control-barrier functions. The attack injects false sensor measurements to bias state estimates to the interior of a safety region, which makes the safety filter accept unsafe control actions. To detect such attacks, we also propose a detector that detects biases manufactured by the proposed attack policy, which complements conventional detectors when safety filters are used. The proposed attack policy and detector are illustrated on a double integrator example.

==> data/new/gradient1dof.dat <==
t x1 x2 z1 z2 u hx hz rho MA
0.0	-1.75	0.0	-1.750999001995014	-9.981513878460068e-9	1.0	3.5	3.501998003990028	0.99999999999989	0.0
0.01	-1.75	0.01	-1.7519980040898429	0.009999980036972242	1.0	3.4999	3.5038960085789457	0.9999999999998898	0.0399999999999956
0.02	-1.7499	0.02	-1.752897006284487	0.019999970055458362	1.0	3.4994	3.5053940137667547	0.9999999999998898	0.07999999999999119
0.03	-1.7497	0.03	-1.7536960085789464	0.02999996007394448	1.0	3.4985	3.5064920195534546	0.99999999999989	0.11999999999998678
0.04	-1.7494	0.04	-1.754395010973221	0.039999950092430604	1.0	3.4972000000000003	3.5071900259390447	0.99999999999989	0.15999999999998238
0.05	-1.749	0.05	-1.7549940134673105	0.04999994011091673	1.0	3.4955000000000003	3.5074880329235256	0.99999999999989	0.19999999999997797
0.06	-1.7485000000000002	0.060000000000000005	-1.7554930160612152	0.05999993012940285	1.0	3.4934000000000003	3.5073860405068973	0.9999999999998898	0.23999999999997357
0.07	-1.7479000000000002	0.07	-1.7558920187549352	0.06999992014788897	1.0	3.4909000000000003	3.5068840486891597	0.9999999999998898	0.27999999999996916
0.08	-1.7472000000000003	0.08	-1.7561910215484702	0.07999991016637509	1.0	3.4880000000000004	3.5059820574703124	0.99999999999989	0.31999999999996476
0.09	-1.7464000000000004	0.09	-1.7563900244418202	0.0899999001848612	1.0	3.4847000000000006	3.5046800668503555	0.99999999999989	0.35999999999996035
0.1	-1.7455000000000005	0.09999999999999999	-1.7564890274349856	0.09999989020334732	1.0	3.481000000000001	3.5029780768292897	0.9999999999998898	0.39999999999995595
0.11	-1.7445000000000006	0.10999999999999999	-1.756488030527966	0.10999988022183343	1.0	3.4769000000000014	3.5008760874071143	0.9999999999998898	0.43999999999995154
0.12	-1.7434000000000005	0.11999999999999998	-1.7563870337207617	0.11999987024031955	1.0	3.472400000000001	3.4983740985838296	0.9999999999998898	0.47999999999994714
0.13	-1.7422000000000004	0.12999999999999998	-1.7561860370133724	0.1299998602588057	1.0	3.4675000000000007	3.4954721103594357	0.99999999999989	0.5199999999999427
0.14	-1.7409000000000003	0.13999999999999999	-1.7558850404057982	0.13999985027729184	1.0	3.4622000000000006	3.492170122733932	0.99999999999989	0.5599999999999383
0.15	-1.7395000000000003	0.15	-1.7554840438980392	0.14999984029577798	1.0	3.4565000000000006	3.4884681357073197	0.9999999999998898	0.5999999999999339
0.16	-1.7380000000000002	0.16	-1.7549830474900954	0.15999983031426412	1.0	3.4504000000000006	3.4843661492795976	0.9999999999998898	0.6399999999999295
0.17	-1.7364000000000002	0.17	-1.7543820511819666	0.16999982033275027	1.0	3.4439	3.479864163450766	0.99999999999989	0.6799999999999251
0.18	-1.7347000000000001	0.18000000000000002	-1.753681054973653	0.1799998103512364	1.0	3.4370000000000003	3.474962178220825	0.99999999999989	0.7199999999999207
0.19	-1.7329	0.19000000000000003	-1.7528800588651545	0.18999980036972255	1.0	3.4297000000000004	3.4696601935897746	0.99999999999989	0.7599999999999163
0.2	-1.731	0.20000000000000004	-1.751979062856471	0.1999997903882087	1.0	3.422	3.4639582095576147	0.9999999999998898	0.7999999999999119
0.21	-1.729	0.21000000000000005	-1.750978066947603	0.20999978040669484	1.0	3.4139000000000004	3.457856226124346	0.99999999999989	0.8399999999999075
0.22	-1.7269	0.22000000000000006	-1.7498770711385498	0.21999977042518098	1.0	3.4054	3.4513542432899675	0.99999999999989	0.8799999999999031
0.23	-1.7247000000000001	0.23000000000000007	-1.748676075429312	0.22999976044366713	1.0	3.3965	3.44445226105448	0.99999999999989	0.9199999999998987
0.24	-1.7224000000000002	0.24000000000000007	-1.7473750798198893	0.23999975046215327	1.0	3.3872000000000004	3.4371502794178825	0.9999999999998898	0.9599999999998943
0.25	-1.7200000000000002	0.25000000000000006	-1.7459740843102816	0.24999974048063942	1.0	3.3775000000000004	3.429448298380176	0.9999999999998898	0.9999999999998899
0.26	-1.7175000000000002	0.26000000000000006	-1.7444730889004891	0.2599997304991255	1.0	3.3674000000000004	3.4213463179413606	0.9999999999998898	0.9999999999998899
0.27	-1.7149000000000003	0.2700000000000001	-1.7428720935905118	0.2699997205176116	1.0	3.3569000000000004	3.412844338101435	0.99999999999989	0.9999999999998899
0.28	-1.7122000000000004	0.2800000000000001	-1.7411710983803494	0.27999971053609773	1.0	3.3460000000000005	3.4039423588604003	0.9999999999998898	0.9999999999998899
0.29	-1.7094000000000005	0.2900000000000001	-1.7393701032700024	0.28999970055458385	1.0	3.334700000000001	3.3946403802182563	0.9999999999998898	0.9999999999998899
0.3	-1.7065000000000006	0.3000000000000001	-1.7374691082594704	0.29999969057306997	1.0	3.3230000000000013	3.384938402175003	0.9999999999998898	0.9999999999998899
0.31	-1.7035000000000007	0.3100000000000001	-1.7354681133487537	0.3099996805915561	1.0	3.310900000000001	3.3748364247306406	0.99999999999989	0.9999999999998899
0.32	-1.7004000000000006	0.3200000000000001	-1.733367118537852	0.3199996706100422	1.0	3.298400000000001	3.3643344478851684	0.99999999999989	0.9999999999998899
0.33	-1.6972000000000005	0.3300000000000001	-1.7311661238267655	0.3299996606285283	1.0	3.2855000000000008	3.353432471638587	0.99999999999989	0.9999999999998899
0.34	-1.6939000000000004	0.34000000000000014	-1.7288651292154942	0.33999965064701443	1.0	3.2722000000000007	3.3421304959908964	0.9999999999998898	0.9999999999998899
0.35	-1.6905000000000003	0.35000000000000014	-1.726464134704038	0.34999964066550054	1.0	3.2585000000000006	3.3304285209420965	0.99999999999989	0.9999999999998899
0.36	-1.6870000000000003	0.36000000000000015	-1.7239631402923967	0.35999963068398666	1.0	3.2444000000000006	3.3183265464921865	0.9999999999998898	0.9999999999998899
0.37	-1.6834000000000002	0.37000000000000016	-1.7213621459805708	0.3699996207024728	1.0	3.2299	3.3058245726411677	0.99999999999989	0.9999999999998899
0.38	-1.6797000000000002	0.38000000000000017	-1.71866115176856	0.3799996107209589	1.0	3.2150000000000003	3.2929225993890396	0.9999999999998898	0.9999999999998899
0.39	-1.6759000000000002	0.3900000000000002	-1.7158601576563643	0.389999600739445	1.0	3.1997	3.2796206267358023	0.9999999999998898	0.9999999999998899
0.4	-1.6720000000000002	0.4000000000000002	-1.7129591636439838	0.3999995907579311	1.0	3.184	3.2659186546814554	0.9999999999998898	0.9999999999998899
0.41	-1.6680000000000001	0.4100000000000002	-1.7099581697314183	0.40999958077641724	1.0	3.1679	3.2518166832259987	0.99999999999989	0.9999999999998899
0.42	-1.6639000000000002	0.4200000000000002	-1.7068571759186681	0.41999957079490335	1.0	3.1514	3.2373147123694332	0.9999999999998898	0.9999999999998899
0.43	-1.6597000000000002	0.4300000000000002	-1.703656182205733	0.42999956081338947	1.0	3.1345	3.222412742111758	0.99999999999989	0.9999999999998899
0.44	-1.6554000000000002	0.4400000000000002	-1.700355188592613	0.4399995508318756	1.0	3.1172000000000004	3.2071107724529737	0.9999999999998898	0.9999999999998899
0.45	-1.6510000000000002	0.45000000000000023	-1.6969541950793081	0.4499995408503617	1.0	3.0995000000000004	3.19140880339308	0.99999999999989	0.9999999999998899
0.46	-1.6465000000000003	0.46000000000000024	-1.6934532016658184	0.4599995308688478	1.0	3.0814000000000004	3.1753068349320768	0.9999999999998898	0.9999999999998899
0.47	-1.6419000000000004	0.47000000000000025	-1.689852208352144	0.46999952088733393	1.0	3.0629000000000004	3.158804867069964	0.99999999999989	0.9999999999998899
0.48	-1.6372000000000004	0.48000000000000026	-1.6861512151382845	0.47999951090582005	1.0	3.0440000000000005	3.1419028998067424	0.9999999999998898	0.9999999999998899
0.49	-1.6324000000000005	0.49000000000000027	-1.6823502220242401	0.48999950092430616	1.0	3.0247000000000006	3.124600933142411	0.99999999999989	0.9999999999998899
0.5	-1.6275000000000006	0.5000000000000002	-1.678449229010011	0.4999994909427923	1.0	3.005000000000001	3.1068989670769707	0.9999999999998898	0.9999999999998899
0.51	-1.6225000000000007	0.5100000000000002	-1.674448236095597	0.5099994809612785	1.0	2.9849000000000014	3.0887970016104207	0.99999999999989	0.9999999999998899
0.52	-1.6174000000000006	0.5200000000000002	-1.670347243280998	0.5199994709797646	1.0	2.964400000000001	3.070295036742761	0.9999999999998898	0.9999999999998899
0.53	-1.6122000000000005	0.5300000000000002	-1.6661462505662143	0.5299994609982508	1.0	2.9435000000000007	3.051393072473992	0.99999999999989	0.9999999999998899
0.54	-1.6069000000000004	0.5400000000000003	-1.6618452579512457	0.539999451016737	1.0	2.9222000000000006	3.032091108804114	0.9999999999998898	0.9999999999998899
0.55	-1.6015000000000004	0.5500000000000003	-1.6574442654360924	0.5499994410352231	1.0	2.9005000000000005	3.0123891457331267	0.99999999999989	0.9999999999998899
0.56	-1.5960000000000003	0.5600000000000003	-1.652943273020754	0.5599994310537093	1.0	2.8784	2.99228718326103	0.9999999999998898	0.9999999999998899
0.57	-1.5904000000000003	0.5700000000000003	-1.6483422807052308	0.5699994210721955	1.0	2.8559	2.9717852213878237	0.99999999999989	0.9999999999998899
0.58	-1.5847000000000002	0.5800000000000003	-1.6436412884895228	0.5799994110906816	1.0	2.833	2.950883260113508	0.9999999999998898	0.9999999999998899
0.59	-1.5789000000000002	0.5900000000000003	-1.63884029637363	0.5899994011091678	1.0	2.8097	2.929581299438083	0.99999999999989	0.9999999999998899
0.6	-1.5730000000000002	0.6000000000000003	-1.633939304357552	0.599999391127654	1.0	2.786	2.9078793393615485	0.9999999999998898	0.9999999999998899
0.61	-1.5670000000000002	0.6100000000000003	-1.6289383124412895	0.6099993811461402	1.0	2.7619	2.885777379883905	0.99999999999989	0.9999999999998899
0.62	-1.5609000000000002	0.6200000000000003	-1.623837320624842	0.6199993711646263	1.0	2.7374	2.863275421005152	0.9999999999998898	0.9999999999998899
0.63	-1.5547000000000002	0.6300000000000003	-1.6186363289082095	0.6299993611831125	1.0	2.7125	2.8403734627252892	0.99999999999989	0.9999999999998899
0.64	-1.5484000000000002	0.6400000000000003	-1.6133353372913923	0.6399993512015987	1.0	2.6872	2.8170715050443174	0.9999999999998898	0.9999999999998899
0.65	-1.5420000000000003	0.6500000000000004	-1.6079343457743902	0.6499993412200848	1.0	2.6615	2.7933695479622362	0.99999999999989	0.9999999999998899
0.66	-1.5355000000000003	0.6600000000000004	-1.6024333543572034	0.659999331238571	1.0	2.6354	2.769267591479046	0.9999999999998898	0.9999999999998899
0.67	-1.5289000000000004	0.6700000000000004	-1.5968323630398316	0.6699993212570572	1.0	2.6089	2.744765635594746	0.99999999999989	0.9999999999998899
0.68	-1.5222000000000004	0.6800000000000004	-1.5911313718222748	0.6799993112755434	1.0	2.5820000000000003	2.719863680309336	0.9999999999998898	0.9999999999998899
0.69	-1.5154000000000005	0.6900000000000004	-1.5853303807045334	0.6899993012940295	1.0	2.5547000000000004	2.6945617256228176	0.99999999999989	0.9999999999998899
0.7	-1.5085000000000006	0.7000000000000004	-1.579429389686607	0.6999992913125157	1.0	2.5270000000000006	2.66885977153519	0.9999999999998898	0.9999999999998899
0.71	-1.5015000000000007	0.7100000000000004	-1.5734283987684956	0.7099992813310019	1.0	2.498900000000001	2.642757818046452	0.9999999999998898	0.9999999999998899
0.72	-1.4944000000000006	0.7200000000000004	-1.5673274079501995	0.719999271349488	1.0	2.4704000000000006	2.6162558651566052	0.9999999999998898	0.9999999999998899
0.73	-1.4872000000000005	0.7300000000000004	-1.5611264172317185	0.7299992613679742	1.0	2.4415000000000004	2.589353912865649	0.99999999999989	0.9999999999998899
0.74	-1.4799000000000004	0.7400000000000004	-1.5548254266130528	0.7399992513864604	1.0	2.4122000000000003	2.5620519611735837	0.99999999999989	0.9999999999998899
0.75	-1.4725000000000004	0.7500000000000004	-1.548424436094202	0.7499992414049466	1.0	2.3825000000000003	2.534350010080409	0.99999999999989	0.9999999999998899
0.76	-1.4650000000000003	0.7600000000000005	-1.5419234456751665	0.7599992314234327	1.0	2.3524	2.5062480595861247	0.9999999999998898	0.9999999999998899
0.77	-1.4574000000000003	0.7700000000000005	-1.5353224553559461	0.7699992214419189	1.0	2.3219	2.477746109690731	0.99999999999989	0.9999999999998899
0.78	-1.4497000000000002	0.7800000000000005	-1.5286214651365408	0.7799992114604051	1.0	2.2909999999999995	2.448844160394228	0.99999999999989	0.9999999999998899
0.79	-1.4419000000000002	0.7900000000000005	-1.5218204750169506	0.7899992014788912	1.0	2.2596999999999996	2.4195422116966157	0.99999999999989	0.9999999999998899
0.8	-1.4340000000000002	0.8000000000000005	-1.5149194849971757	0.7999991914973774	1.0	2.2279999999999998	2.3898402635978937	0.9999999999998898	0.9999999999998899
0.81	-1.4260000000000002	0.8100000000000005	-1.5079184950772158	0.8099991815158636	1.0	2.1958999999999995	2.3597383160980625	0.9999999999998898	0.9999999999998899
0.82	-1.4179000000000002	0.8200000000000005	-1.5008175052570711	0.8199991715343498	1.0	2.1633999999999993	2.3292363691971225	0.9999999999998898	0.9999999999998899
0.83	-1.4097000000000002	0.8300000000000005	-1.4936165155367416	0.8299991615528359	1.0	2.1304999999999996	2.2983344228950724	0.99999999999989	0.9999999999998899
0.84	-1.4014000000000002	0.8400000000000005	-1.486315525916227	0.8399991515713221	1.0	2.0971999999999995	2.267032477191913	0.9999999999998898	0.9999999999998899
0.85	-1.3930000000000002	0.8500000000000005	-1.4789145363955278	0.8499991415898083	1.0	2.0634999999999994	2.235330532087645	0.9999999999998898	0.9999999999998899
0.86	-1.3845000000000003	0.8600000000000005	-1.4714135469746437	0.8599991316082944	1.0	2.0294	2.2032285875822666	0.9999999999998898	0.9999999999998899
0.87	-1.3759000000000003	0.8700000000000006	-1.4638125576535745	0.8699991216267806	1.0	1.9949	2.1707266436757795	0.99999999999989	0.9999999999998899
0.88	-1.3672000000000004	0.8800000000000006	-1.4561115684323207	0.8799991116452668	1.0	1.96	2.1378247003681827	0.99999999999989	0.9999999999998899
0.89	-1.3584000000000005	0.8900000000000006	-1.448310579310882	0.889999101663753	1.0	1.9247	2.1045227576594767	0.99999999999989	0.9999999999998899
0.9	-1.3495000000000006	0.9000000000000006	-1.4404095902892582	0.8999990916822391	1.0	1.8890000000000002	2.070820815549661	0.9999999999998898	0.9999999999998899
0.91	-1.3405000000000007	0.9100000000000006	-1.4324086013674497	0.9099990817007253	1.0	1.8529000000000004	2.036718874038736	0.99999999999989	0.9999999999998899
0.92	-1.3314000000000006	0.9200000000000006	-1.4243076125454563	0.9199990717192115	1.0	1.8164000000000002	2.002216933126702	0.99999999999989	0.9999999999998899
0.93	-1.3222000000000005	0.9300000000000006	-1.4161066238232782	0.9299990617376976	1.0	1.7794999999999999	1.9673149928135585	0.99999999999989	0.9999999999998899
0.94	-1.3129000000000004	0.9400000000000006	-1.4078056352009152	0.9399990517561838	1.0	1.7421999999999995	1.9320130530993056	0.9999999999998898	0.9999999999998899
0.95	-1.3035000000000003	0.9500000000000006	-1.3994046466783672	0.94999904177467	0.996118975490218	1.7044999999999995	1.896311113983943	0.9999999999998898	0.9999999999998899
0.96	-1.2940000000000003	0.9599611897549029	-1.3909036582556344	0.9599602215480584	0.9378758075586995	1.666474514164352	1.8602836895566717	0.9999999999998898	0.9999999999998899
0.97	-1.2844003881024513	0.9693399478304898	-1.3823030580351678	0.9693389696421315	0.882714030033509	1.6291808417448859	1.8249880780034666	0.99999999999989	0.9999999999998899
0.98	-1.2747069886241464	0.9781670881308249	-1.3736086703337604	0.9781660999609527	0.8303725938019846	1.592603124945956	1.7904084215547003	0.99999999999989	0.9999999999998899
0.99	-1.2649253177428381	0.9864708140688447	-1.3648260113291648	0.9864698159174587	0.7806214610920033	1.556725968476027	1.7565293249421048	0.9999999999998898	0.9999999999998899
1.0	-1.2550606096021497	0.9942770286797648	-1.3559603151650041	0.9942760205468649	0.733256952478489	1.5215344094440377	1.7233358252954987	0.99999999999989	0.9999999999998899
1.01	-1.2451178393153521	1.0016095982045496	-1.3470165569545494	1.001608580090136	0.6880979254857842	1.4870138914152249	1.6908133661989204	0.99999999999989	0.9999999999998899
1.02	-1.2351017433333067	1.0084905774594075	-1.337999473148662	1.00848954936348	0.6449826140181951	1.4531502418422042	1.658947775121969	0.9999999999998898	0.9999999999998899
1.03	-1.2250168375587127	1.0149404035995895	-1.328913579650041	1.0149393655221481	0.6037659971698686	1.4199296522585279	1.6277252436135816	0.99999999999989	0.9999999999998899
1.04	-1.2148674335227168	1.0209780635712882	-1.3197631879898335	1.020977015512333	0.5643175953121187	1.3873386607516562	1.5971323097751964	0.99999999999989	0.9999999999998899
1.05	-1.2046576528870039	1.0266212395244094	-1.310552419829724	1.0266201814839404	0.526519613479705	1.3553641363313729	1.5671558426293293	0.9999999999998898	0.9999999999998899
1.06	-1.1943914404917597	1.0318864356592066	-1.3012852200098985	1.0318853676372237	0.4902653689112313	1.3239932648860575	1.5377830280759888	0.99999999999989	0.9999999999998899
1.07	-1.1840725761351676	1.036789089348319	-1.2919653683285401	1.0367880113448222	0.4554579525195288	1.2932135364786188	1.509001356188729	0.9999999999998898	0.9999999999998899
1.08	-1.1737046852416844	1.0413436688735143	-1.282596490210106	1.0413425808885037	0.4220090840664764	1.2630127337804173	1.4807986096486818	0.99999999999989	0.9999999999998899
1.09	-1.1632912485529492	1.045563759714179	-1.2731820663962348	1.0455626617476546	0.3898381286136139	1.2333789214782491	1.4531628531516292	0.99999999999989	0.9999999999998899
1.1	-1.1528356109558073	1.049462141000315	-1.2637254417737722	1.049461033052277	0.358871247944043	1.2043004365186494	1.4260824236523921	0.9999999999998898	0.9999999999998899
1.11	-1.142340989545804	1.0530508534797556	-1.2542298334382633	1.0530497355502035	0.32904066549423727	1.1757658790771666	1.399545921334173	0.99999999999989	0.9999999999998899
1.12	-1.1318104810110066	1.056341260134698	-1.2446983380777752	1.056340132223632	0.3002840271891939	1.1477641041590514	1.37354220120931	0.99999999999989	0.9999999999998899
1.13	-1.1212470684096596	1.05934410040659	-1.2351339387505529	1.0593429625140103	0.2725438436613179	1.1202842137530717	1.348060365273146	0.99999999999989	0.9999999999998899
1.14	-1.1106536274055936	1.062069538843203	-1.2255395111204266	1.0620683909691095	0.24576700181977473	1.093315549472573	1.32308975514514	0.99999999999989	0.9999999999998899
1.15	-1.1000329320171616	1.0645272088614008	-1.2159178292057493	1.0645260510057934	0.21990433575067292	1.0668476856280786	1.2986199451415095	0.9999999999998898	0.9999999999998899
1.16	-1.0893876599285475	1.0667262522189076	-1.2062715706907052	1.0667250843817864	0.19491024856773764	1.0408704226840986	1.2746407357320813	0.99999999999989	0.9999999999998899
1.17	-1.0787203974063584	1.068675354704585	-1.1966033218419012	1.06867417688595	0.1707423781743187	1.015373781059746	1.2511421473409396	0.9999999999998898	0.9999999999998899
1.18	-1.0680336438593125	1.0703827784863282	-1.1869155820680557	1.0703815906861793	0.1473613010000857	0.990347995238513	1.228114414456236	0.9999999999998898	0.9999999999998899
1.19	-1.0573298160744493	1.071856391496329	-1.1772107681562078	1.0718551937146663	0.1247302686861208	0.9657835081573669	1.2055479800193107	0.9999999999998898	0.9999999999998899
1.2	-1.046611252159486	1.0731036941831902	-1.167491218214075	1.0731024864200136	0.10281497344712831	0.941670965849362	1.1834334900673347	0.9999999999998898	0.9999999999998899
1.21	-1.035880215217654	1.0741318439176615	-1.157759195344889	1.074130626172971	0.08158333846814292	0.9180012123173527	1.1617617886070388	0.99999999999989	0.9999999999998899
1.22	-1.0251388967784774	1.074947677302343	-1.1480168910781732	1.0749464495761387	0.061005330218746545	0.8947652846192526	1.1405239127000002	0.99999999999989	0.9999999999998899
1.23	-1.014389420005454	1.0755577306045305	-1.1382664285774258	1.0755564928968124	0.041052790008850204	0.87195440814774	1.1197110877423606	0.9999999999998898	0.9999999999998899
1.24	-1.0036338426994087	1.075968258504619	-1.1285098656434716	1.0759670108153871	0.021699282481591364	0.8495599920893546	1.0993147229239437	0.99999999999989	0.9999999999998899
1.25	-0.9928741601143625	1.076185251329435	-1.1187491975303316	1.0761839936586892	0.0029199590528429242	0.8275736250497259	1.0793264068534976	0.99999999999989	0.9999999999998899
1.26	-0.9821123076010682	1.0762144509199634	-1.1089863595887586	1.0762131832677038	-0.01530856542694159	0.805987070833178	1.059737903338313	0.9999999999998898	0.9999999999998899
1.27	-0.9713501630918685	1.0760613652656938	-1.0992232297510955	1.0760600876319204	-0.03300832428634348	0.7847922643662679	1.0405411473077748	0.9999999999998898	0.9999999999998899
1.28	-0.9605895494392116	1.0757312820228304	-1.0894616308697902	1.0757299944075431	-0.050200100226597266	0.763981307755941	1.0217282408715276	0.9999999999998898	0.9999999999998899
1.29	-0.9498322366189833	1.0752292810205644	-1.0797033329207286	1.0752279834237632	-0.06690351723434196	0.7435464664739668	1.0032914495039247	0.9999999999998898	0.9999999999998899
1.3	-0.9390799438087777	1.0745602458482209	-1.0699500550815049	1.074558938269906	-0.08313712421068176	0.7234801656601666	0.9852231983472624	0.99999999999989	0.9999999999998899
1.31	-0.9283343413502955	1.073728874606114	-1.0602034676938197	1.0737275570462852	-0.09891847119152497	0.7037749865376788	0.9675160686270556	0.99999999999989	0.9999999999998899
1.32	-0.9175970526042343	1.0727396898941988	-1.0504651941183707	1.0727383623528561	-0.11426417892873264	0.6844236629341669	0.9501627941732538	0.9999999999998898	0.9999999999998899
1.33	-0.9068696557052923	1.0715970481049115	-1.040736812489856	1.071595710582055	-0.12919000251037493	0.6654190779034246	0.9331562580418524	0.99999999999989	0.9999999999998899
1.34	-0.8961536852242432	1.0703051480798078	-1.0310198573790492	1.0703038005754375	-0.14371088961925427	0.6467542604423471	0.9164894892318725	0.99999999999989	0.9999999999998899
1.35	-0.8854506337434451	1.0688680391836152	-1.0213158213683087	1.068866681697731	-0.157841033960064	0.6284223822986639	0.9001556594930986	0.99999999999989	0.9999999999998899
1.36	-0.874761953351609	1.0672896288440146	-1.0116261565463454	1.0672882613766166	-0.1715939243255875	0.6104167548652237	0.8841480802203696	0.99999999999989	0.9999999999998899
1.37	-0.8640890570631689	1.0655736896007586	-1.0019522759275932	1.0655723121518468	-0.18498238971998004	0.5927308261569639	0.8684601994305536	0.9999999999998898	0.9999999999998899
1.38	-0.8534333201671612	1.0637238657035588	-0.9922955548010886	1.0637224782731332	-0.1980186409113438	0.5753581778669996	0.8530855988186408	1.0000000000000009	0.9999999999998899
1.39	-0.8427960815101256	1.0617436792944455	-0.9826573320133711	1.061742281882506	-0.21071430874558716	0.5582925224985451	0.8380179908896714	1.0000000000000009	0.9999999999998943
1.4	-0.8321786447171812	1.0596365362069895	-0.97303891118956	1.0596351288135362	-0.22308047951823995	0.5415277005696157	0.8232512161634407	1.0000000000000009	0.9999999999998986
1.41	-0.8215822793551113	1.057405731411807	-0.9634415618964385	1.0574043140368399	-0.2351277276697592	0.5250576778876839	0.8087792404491572	1.0000000000000009	0.9999999999999031
1.42	-0.8110082220409932	1.0550544541351095	-0.953866520751084	1.0550530267786284	-0.24686614604239687	0.5088765428916526	0.7945961521874227	1.0000000000000009	0.9999999999999075
1.43	-0.8004576774996421	1.0525857926746855	-0.9443149924783116	1.0525843553366907	-0.2583053739124359	0.49297850405868826	0.7806961598570665	1.0000000000000009	0.9999999999999118
1.44	-0.7899318195728953	1.0500027389355613	-0.9347881509199586	1.0500012916160526	-0.26945462299009293	0.47735788737360996	0.7670735894445384	1.0000000000000009	0.9999999999999163
1.45	-0.7794317921835396	1.0473081927056604	-0.925287139998812	1.047306735404638	-0.2803227015603076	0.4620091338586825	0.7537228819737036	1.0000000000000009	0.9999999999999207
1.46	-0.768958710256483	1.0445049656900574	-0.9158130746397795	1.044503498407521	-0.29091803692069296	0.4469267971617781	0.7406385910940088	1.0000000000000009	0.9999999999999251
1.47	-0.7585136605995824	1.0415957853208504	-0.9063670416507181	1.0415943080568002	-0.3012486962578307	0.43210554120100575	0.7278153807251118	1.0000000000000009	0.9999999999999295
1.48	-0.7480977027463739	1.0385832983582721	-0.896950100565164	1.038581811112708	-0.31132240608962913	0.417540137864	0.715248022756175	1.0000000000000009	0.999999999999934
1.49	-0.7377118697627911	1.035470074297376	-0.8875632844490509	1.035468577070298	-0.32114657038946337	0.40322546476016896	0.702931394798114	1.0000000000000009	0.9999999999999385
1.5	-0.7273571690198174	1.0322586085934813	-0.8782076006733618	1.0322571013848896	-0.33072828749705674	0.38915650302428473	0.6908604779871894	1.0000000000000009	0.9999999999999428
1.51	-0.7170345829338826	1.0289513257185108	-0.8688840316545268	1.0289498085284052	-0.34007436591143847	0.3753283351698842	0.6790303548384118	1.0000000000000009	0.9999999999999474
1.52	-0.7067450696766975	1.0255505820593964	-0.8595935355642567	1.025549054887777	-0.34919133905268307	0.3617361429910282	0.6674362071473006	1.0000000000000009	0.9999999999999517
1.53	-0.6964895638561035	1.0220586686688695	-0.8503370470103928	1.0220571315157363	-0.358085479071373	0.34837520551102497	0.6560733139386106	1.0000000000000009	0.9999999999999563
1.54	-0.6862689771694148	1.0184778138781558	-0.8411154776902493	1.0184762667435088	-0.36676280977775244	0.33524089697680215	0.6449370494607038	1.0000000000000009	0.9999999999999606
1.55	-0.6760841990306332	1.0148101857803784	-0.8319297170178281	1.0148086286642175	-0.3752291187562482	0.3223286848976603	0.6340228812243065	1.0000000000000009	0.999999999999965
1.56	-0.6659360971728294	1.011057894592816	-0.8227806327261998	1.0110563274951412	-0.38348996872537455	0.30963412812720126	0.6233263680844374	1.0000000000000009	0.9999999999999696
1.57	-0.6558255182269013	1.0072229949055622	-0.8136690714462623	1.0072214178263736	-0.3915507081979097	0.2971528749872723	0.6128431583643543	1.0000000000000009	0.999999999999974
1.58	-0.6457532882778456	1.003307487823583	-0.8045958592630125	1.0033059007628806	-0.3994164814916008	0.2848806614328221	0.6025689880204097	1.0000000000000009	0.9999999999999784
1.59	-0.6357202133996098	0.999313323008667	-0.7955618022503975	0.9993117259664508	-0.40709223813647144	0.2728133092565951	0.5924996788467481	1.0000000000000009	0.9999999999999829
1.6	-0.6257270801695232	0.9952424006273023	-0.786567686985747	0.9952407936035722	-0.4145827417209935	0.26094672433265065	0.5826311367188257	1.0000000000000009	0.9999999999999873
1.61	-0.6157746561632501	0.9910965732100924	-0.7776142810447252	0.9910949562048484	-0.42189257821595083	0.2492768948977122	0.5729593498747599	1.0000000000000009	0.9999999999999918
1.62	-0.6058636904311492	0.9868776474279328	-0.7687023334776906	0.9868760204411751	-0.4290261638116699	0.23779988986940703	0.5634803872335705	1.0000000000000009	0.9999999999999961
1.63	-0.5959949139568699	0.9825873857898161	-0.7598325752682927	0.9825857488215445	-0.43598775230146214	0.22651185720047484	0.5541903967493902	1.0000000000000009	1.0000000000000007
1.64	-0.5861690400989717	0.9782275082668015	-0.7510057197750912	0.978225861317016	-0.44278144204151504	0.21540902226806835	0.5450856038007645	1.0000000000000009	1.0000000000000007
1.65	-0.5763867650163037	0.9737996938463863	-0.742222463156935	0.973798036915087	-0.4494111825151019	0.20448768629729164	0.5361623096141928	1.0000000000000009	1.0000000000000007
1.66	-0.5666487680778398	0.9693055820212353	-0.733483484782798	0.9693039151084222	-0.4558807805268319	0.1937442248181539	0.5274168897210807	1.0000000000000009	1.0000000000000007
1.67	-0.5569557122576274	0.964746774215967	-0.7247894476267277	0.96474509732164	-0.4621939060506728	0.18317508615514078	0.5188457924473147	1.0000000000000009	1.0000000000000007
1.68	-0.5473082445154678	0.9601248351554603	-0.7161409986485252	0.9601231482796195	-0.46835409775369397	0.17277678994863566	0.5104455374346821	1.0000000000000009	1.0000000000000007
1.69	-0.5377069961639132	0.9554412941779233	-0.7075387691607429	0.9554395973205687	-0.47436476821580476	0.1625459257074413	0.5022127141933953	1.0000000000000009	1.0000000000000007
1.7	-0.5281525832221339	0.9506976464957653	-0.698983375182551	0.9506959396568968	-0.48022920886426945	0.15247915139168067	0.4941439806849921	1.0000000000000009	1.0000000000000007
1.71	-0.5186456067571762	0.9458953544071226	-0.690475417780996	0.9458936375867403	-0.48595059464037504	0.14257319202537633	0.4862360619349164	1.0000000000000009	1.0000000000000007
1.72	-0.509186653213105	0.9410358484607189	-0.6820154834001425	0.9410341216588227	-0.4915319884143683	0.13282483833802494	0.4784857486740931	1.0000000000000009	1.0000000000000007
1.73	-0.49977629472849777	0.9361205285765751	-0.6736041441785682	0.9361187917931652	-0.49697634516359135	0.12323094543450919	0.470889896008841	1.0000000000000009	1.0000000000000007
1.74	-0.49041508944273204	0.9311507651249392	-0.6652419582556505	0.9311490183600154	-0.5022865159276835	0.11378843149270434	0.4634454221184806	1.0000000000000009	1.0000000000000007
1.75	-0.48110358179148266	0.9261278999656624	-0.6569294700670643	0.9261261432192247	-0.507465251553711	0.10449427648815746	0.45614930698001266	1.0000000000000009	1.0000000000000007
1.76	-0.47184230279182604	0.9210532474501253	-0.6486672106298859	0.9210514807221738	-0.5125152062431795	0.0953455209452303	0.4489985911192629	1.0000000000000009	1.0000000000000007
1.77	-0.4626317703173248	0.9159280953876935	-0.640455697817678	0.9159263186782282	-0.517438940912037	0.08633926471412179	0.4419903743879048	1.0000000000000009	1.0000000000000007
1.78	-0.45347248936344786	0.9107537059785731	-0.6322954366259096	0.9107519192875939	-0.5222389263739977	0.07747266577319056	0.43512181476578315	1.0000000000000009	1.0000000000000007
1.79	-0.44436495230366213	0.9055313167148331	-0.6241869194280476	0.9055295200423401	-0.5269175463567946	0.06874293905602491	0.4283901271879844	1.0000000000000009	1.0000000000000007
1.8	-0.4353096391365138	0.9002621412512651	-0.6161306262226381	0.9002603345972583	-0.5314771003603058	0.060147355302714756	0.42179258239610884	1.0000000000000009	1.0000000000000007
1.81	-0.42630701772400115	0.894947370247662	-0.6081270248716795	0.8949455536121413	-0.5359198063648751	0.0516832399347964	0.41532650581321673	1.0000000000000009	1.0000000000000007
1.82	-0.41735754402152453	0.8895881721840133	-0.600176571330572	0.8895863455669788	-0.540247803397587	0.04334797195335538	0.40898927644193184	1.0000000000000009	1.0000000000000007
1.83	-0.4084616622996844	0.8841856941500374	-0.5922797098699161	0.8841838575514891	-0.5444631539637161	0.03513898285978523	0.40277832578520023	1.0000000000000009	1.0000000000000007
1.84	-0.39961980535818403	0.8787410626104003	-0.5844368732894151	0.8787392160303381	-0.5485678463500812	0.027053755598712592	0.39669113678921686	1.0000000000000009	1.0000000000000007
1.85	-0.39083239473208004	0.8732553841468995	-0.5766484831241256	0.8732535275853235	-0.5525637968065773	0.019089823522611016	0.39072524280804	1.0000000000000009	1.0000000000000007
1.86	-0.38209984089061105	0.8677297461788337	-0.5689149498432863	0.8677278796357438	-0.5564528516117364	0.011244769377638963	0.3848782265894286	1.0000000000000009	1.0000000000000007
1.87	-0.3734225434288227	0.8621652176627164	-0.5612366730419427	0.8621633411381127	-0.5602367890277593	0.003516224310246341	0.37914771928145174	1.0000000000000009	1.0000000000000007
1.88	-0.36480089125219556	0.8565628497724388	-0.5536140416255755	0.8565609632663213	-0.5639173211501063	-0.004098133105890467	0.3735313994594228	1.0000000000000009	1.0000000000000007
1.89	-0.35623526275447115	0.8509236765609377	-0.5460474339879262	0.8509217800733063	-0.5674960956563799	-0.011600577823041025	0.36802699217272816	1.0000000000000009	1.0000000000000007
1.9	-0.34772602598886176	0.8452487156043739	-0.538537218182207	0.8452468091352286	-0.5709746974589147	-0.01899333925312019	0.36263226801112836	1.0000000000000009	1.0000000000000007
1.91	-0.339273538832818	0.8395389686297847	-0.5310837520858687	0.8395370521791257	-0.5743546502651831	-0.026278602182326583	0.3573450421901213	1.0000000000000009	1.0000000000000007
1.92	-0.3308781491465202	0.8337954221271329	-0.5236873835590913	0.83379349569496	-0.577637418049854	-0.03345850766712333	0.3521631736549613	1.0000000000000009	1.0000000000000007
1.93	-0.3225401949252489	0.8280190479466343	-0.5163484505971556	0.8280171115329475	-0.5808244064420705	-0.04053515391195284	0.34708456420294553	1.0000000000000009	1.0000000000000007
1.94	-0.31426000444578256	0.8222108038822136	-0.50906728147684	0.822208857487013	-0.5839169640312658	-0.0475105971290708	0.3421071576235807	1.0000000000000009	1.0000000000000007
1.95	-0.30603789640696044	0.816371634241901	-0.5018441948969837	0.8163696778651865	-0.5869163835946045	-0.054386852380871265	0.33722893885625904	1.0000000000000009	1.0000000000000007
1.96	-0.2978741800645414	0.8105024704059549	-0.4946795001133458	0.8105005040477267	-0.5898239032489283	-0.06116589440507303	0.3324479331650727	1.0000000000000009	1.0000000000000007
1.97	-0.28976915536048187	0.8046042313734656	-0.4875734970678825	0.8046022550337235	-0.5926407075298661	-0.06784965842312163	0.3277622053304119	1.0000000000000009	1.0000000000000007
1.98	-0.2817231130467472	0.7986778242981669	-0.4805264765125592	0.798675837976911	-0.5953679284005835	-0.07444004093215917	0.32316985885699745	1.0000000000000009	1.0000000000000007
1.99	-0.2737363348037655	0.7927241450141611	-0.47353872012780407	0.7927221487113914	-0.5980066461924711	-0.08093890048090169	0.3186690351980028	1.0000000000000009	1.0000000000000007
2.0	-0.2658090933536239	0.7867440785522364	-0.46661050063570414	0.7867420722679528	-0.6005578904798878	-0.08734805842975968	0.31425791299493566	1.0000000000000009	1.0000000000000007
2.01	-0.25794165256810153	0.7807384996474375	-0.45974208190803856	0.78073648338164	-0.603022640890928	-0.09366929969552862	0.30993470733294726	1.0000000000000009	1.0000000000000007
2.02	-0.25013426757162716	0.7747082732385282	-0.45293371906923613	0.7747062469912169	-0.6054018278560214	-0.09990437348096781	0.30569766901125583	1.0000000000000009	1.0000000000000007
2.03	-0.24238718483924188	0.768654254959968	-0.4461856585943379	0.7686522187311429	-0.6076963332960328	-0.10605499398957974	0.3015450838283671	1.0000000000000009	1.0000000000000007
2.04	-0.2347006422896422	0.7625772916270076	-0.43949813840204044	0.7625752454166687	-0.6099069912514026	-0.11212284112589782	0.29747527188178846	1.0000000000000009	1.0000000000000007
2.05	-0.22707486937337212	0.7564782217144935	-0.4328713879428877	0.7564761655226407	-0.6120345884537273	-0.11810956118157823	0.29348658688193763	1.0000000000000009	1.0000000000000007
2.06	-0.2195100871562272	0.7503578758299563	-0.42630562828267526	0.7503558096565897	-0.6140798648410768	-0.12401676750758966	0.2895774154799543	1.0000000000000009	1.0000000000000007
2.07	-0.21200650839792762	0.7442170771815455	-0.41980107218112334	0.744215001026665	-0.6160435140182166	-0.1298460411727872	0.2857461766091276	1.0000000000000009	1.0000000000000007
2.08	-0.20456433762611217	0.7380566420413633	-0.41335792416587064	0.738054555904969	-0.6179261836628118	-0.13559893160914877	0.28199132083966016	1.0000000000000009	1.0000000000000007
2.09	-0.19718377120569855	0.7318773802047353	-0.4069763806018349	0.7318752840868271	-0.6197284758785788	-0.14127695724394945	0.27831132974649586	1.0000000000000009	1.0000000000000007
2.1	-0.1898649974036512	0.7256800954459495	-0.4006566297559806	0.7256779893465275	-0.6214509474962666	-0.14688160611913992	0.27470471528994234	1.0000000000000009	1.0000000000000007
2.11	-0.1826081964491917	0.7194655859709868	-0.39439885185752926	0.7194634698900509	-0.6230941103232568	-0.15241433649819186	0.27117001920882633	1.0000000000000009	1.0000000000000007
2.12	-0.17541354058948183	0.7132346448677542	-0.3882032191536427	0.7132325188053046	-0.6246584313424952	-0.15787657746066786	0.2677058124259263	1.0000000000000009	1.0000000000000007
2.13	-0.16828119414080428	0.7069880605543293	-0.3820698959606036	0.7069859245103658	-0.6261443328613889	-0.16326972948476343	0.26431069446543054	1.0000000000000009	1.0000000000000007
2.14	-0.161211313535261	0.7007266172257154	-0.3759990387105139	0.7007244712002381	-0.6275521926112435	-0.16859516501807226	0.2609832928821745	1.0000000000000009	1.0000000000000007
2.15	-0.15420404736300383	0.6944510952996029	-0.36999079599352547	0.6944489392926118	-0.6288823437977431	-0.17385422903681053	0.2577222627024174	1.0000000000000009	1.0000000000000007
2.16	-0.1472595364100078	0.6881622718616255	-0.3640453085956133	0.6881601058731205	-0.6301350751029289	-0.1790482395937381	0.2545262858759222	1.0000000000000009	1.0000000000000007
2.17	-0.14037791369139155	0.6818609211105962	-0.35816270953189605	0.6818587451405773	-0.6313106306390777	-0.18417848835500755	0.25139407073910935	1.0000000000000009	1.0000000000000007
2.18	-0.13355930448028558	0.6755478148042053	-0.3523431240755042	0.6755456288526727	-0.632409209854851	-0.18924624112616578	0.24832435148905546	1.0000000000000009	1.0000000000000007
2.19	-0.12680382633224352	0.6692237227056568	-0.34658666978199143	0.6692215267726103	-0.6334309673940399	-0.19425273836753076	0.24531588766811935	1.0000000000000009	1.0000000000000007
2.2	-0.12011158910518695	0.6628894130317163	-0.34089345650927927	0.662887207117156	-0.6343760129072151	-0.19919919569915953	0.24236746365897527	1.0000000000000009	1.0000000000000007
2.21	-0.11348269497486979	0.6565456529026442	-0.33526358643312165	0.65654343700657	-0.6352444108165733	-0.20408680439561977	0.23947788818984334	1.0000000000000009	1.0000000000000007
2.22	-0.10691723844584335	0.6501932087944785	-0.32969715405806993	0.6501909829168905	-0.6360361800342647	-0.20891673187077361	0.2366459938497077	1.0000000000000009	1.0000000000000007
2.23	-0.10041530635789855	0.6438328469941359	-0.32419424622391496	0.643830611135034	-0.6367512936344872	-0.21369012215277727	0.23387063661331853	1.0000000000000009	1.0000000000000007
2.24	-0.0939769778879572	0.637465334057791	-0.3187549421075786	0.6374630882171753	-0.6373896784796598	-0.21840809634949676	0.23115069537577893	1.0000000000000009	1.0000000000000007
2.25	-0.08760232454737929	0.6310914372729944	-0.3133793132204208	0.6310891814508649	-0.6379512148009969	-0.2230717531045353	0.22848507149651887	1.0000000000000009	1.0000000000000007
2.26	-0.08129141017464935	0.6247119251249844	-0.3080674234009261	0.624709659321341	-0.6384357357338688	-0.22768216904406544	0.22587268835246616	1.0000000000000009	1.0000000000000007
2.27	-0.0750442909233995	0.6183275677676457	-0.3028193288027266	0.6183252919824885	-0.6388430268083747	-0.23224039921465353	0.22331249090022354	1.0000000000000009	1.0000000000000007
2.28	-0.06886101524572304	0.611939137499562	-0.29763507787791565	0.6119368517328909	-0.6391728253956352	-0.23674747751226174	0.22080344524706919	1.0000000000000009	1.0000000000000007
2.29	-0.06274162387072742	0.6055474092456056	-0.2925147113556007	0.6055451134974207	-0.6394248201104058	-0.24120441710261006	0.2183445382305973	1.0000000000000009	1.0000000000000007
2.3	-0.05668614977827136	0.5991531610445016	-0.28745826221564047	0.5991508553148028	-0.6395986501707225	-0.24561221083307572	0.21593477700682112	1.0000000000000009	1.0000000000000007
2.31	-0.05069461816782635	0.5927571745427943	-0.2824657556575064	0.5927548588315817	-0.6396939047154289	-0.24997183163630401	0.21357318864656444	1.0000000000000009	1.0000000000000007
2.32	-0.044767046422398406	0.58636023549564	-0.2775372090642046	0.5863579098029136	-0.6397101220805981	-0.25428423292570557	0.21125881973996746	1.0000000000000009	1.0000000000000007
2.33	-0.038903444067442006	0.579963134274834	-0.2726726319611894	0.5799607986005938	-0.6396467890360509	-0.25855034898300516	0.2089907360089403	1.0000000000000009	1.0000000000000007
2.34	-0.03310381272469366	0.5735666663844735	-0.26787202597019744	0.5735643207287194	-0.6395033399833927	-0.2627710953380106	0.20676802192739752	1.0000000000000009	1.0000000000000007
2.35	-0.027368146060848926	0.5671716329846396	-0.2631353847579242	0.5671692773473717	-0.6392791561172584	-0.26694736914076483	0.20458978034910857	1.0000000000000009	1.0000000000000007
2.36	-0.02169642973100253	0.560778841423467	-0.2584626939794644	0.5607764758046853	-0.6389735645517343	-0.27108004952624093	0.2024551321430061	1.0000000000000009	1.0000000000000007
2.37	-0.01608864131676786	0.5543891057779496	-0.2538539312164315	0.554386730177654	-0.6385858374142805	-0.27516999797173897	0.20036321583579203	1.0000000000000009	1.0000000000000007
2.38	-0.010544750258988362	0.5480032474038068	-0.24930906590966895	0.5480008618219974	-0.6381151909098595	-0.27921805864714117	0.19831318726168606	1.0000000000000009	1.0000000000000007
2.39	-0.005064717784950295	0.5416220954947082	-0.24482805928646292	0.5416196999313849	-0.6375607843584139	-0.2832250587581782	0.1963042192191624	1.0000000000000009	1.0000000000000007
2.4	0.000351503169996787	0.535246487651124	-0.24041086428216304	0.5352440821062869	-0.6369217192093419	-0.28719180888285845	0.19433550113452447	1.0000000000000009	1.0000000000000007
2.41	0.005703968046508028	0.5288772704590307	-0.23605742545611413	0.5288748549326797	-0.6361970380371806	-0.2911191033012107	0.19240623873216528	1.0000000000000009	1.0000000000000007
2.42	0.010992740751098334	0.5225153000786589	-0.2317676789018013	0.5225128745707941	-0.6353857235233433	-0.2950077203184876	0.1905156537113682	1.0000000000000009	1.0000000000000007
2.43	0.016217893751884923	0.5161614428434255	-0.22754155215110733	0.5161590073540469	-0.6344866974294785	-0.29885842258197665	0.18866298342949966	1.0000000000000009	1.0000000000000007
2.44	0.021379508180319178	0.5098165758691307	-0.22337896407258082	0.5098141303982382	-0.63349881956882	-0.3026719573915634	0.1868474805914498	1.0000000000000009	1.0000000000000007
2.45	0.026477673939010484	0.5034815876734424	-0.21927982476361238	0.5034791322210361	-0.6324208867827934	-0.3064490570041913	0.18506841294517717	1.0000000000000009	1.0000000000000007
2.46	0.03151248981574491	0.4971573788056145	-0.215244035436416	0.4971549133716943	-0.6312516319311656	-0.3101904389323591	0.1833250629832151	1.0000000000000009	1.0000000000000007
2.47	0.036484063603801055	0.4908448624863028	-0.211271488297713	0.49084238707086875	-0.6299897229051346	-0.31389680623679966	0.18161672764999745	1.0000000000000009	1.0000000000000007
2.48	0.04139251222866408	0.4845449652572515	-0.20736206642201827	0.4845424798603035	-0.6286337616740179	-0.3175688478134792	0.1799427180548639	1.0000000000000009	1.0000000000000007
2.49	0.04623796188123659	0.4782586276405113	-0.2035156436184292	0.47825613226204944	-0.6271822833775882	-0.3212072386750584	0.17830235919060347	1.0000000000000009	1.0000000000000007
2.5	0.051020548157641704	0.47198680480673544	-0.19973208429082265	0.4719842994467597	-0.6256337554776477	-0.3248126402269548	0.17669498965739677	1.0000000000000009	1.0000000000000007
2.51	0.05574041620570906	0.46573046725195894	-0.19601124329136901	0.4657279519104693	-0.6239865769841482	-0.3283857005381461	0.17511996139201763	1.0000000000000009	1.0000000000000007
2.52	0.06039772087822865	0.45949060148211746	-0.19235296576727828	0.4594880761591139	-0.6222390777730522	-0.3319270546068554	0.1735766394021529	1.0000000000000009	1.0000000000000007
2.53	0.06499262689304983	0.45326821070438694	-0.1887570870007011	0.4532656753998695	-0.6203895180152177	-0.3354373246212562	0.17206440150570232	1.0000000000000009	1.0000000000000007
2.54	0.0695253090000937	0.44706431552423476	-0.18522343224171636	0.4470617702382034	-0.6184360877378832	-0.33891712021533993	0.17058263807491653	1.0000000000000009	1.0000000000000007
2.55	0.07399595215533604	0.4408799546468559	-0.1817518165343483	0.4408773993793107	-0.6163769065428548	-0.3423670387200858	0.16913075178523237	1.0000000000000009	1.0000000000000007
2.56	0.0784047517018046	0.4347161855814274	-0.17834204453556915	0.43471362033236827	-0.6142100235082593	-0.3457876654100752	0.16770815736866387	1.0000000000000009	1.0000000000000007
2.57	0.08275191355761886	0.4285740853463448	-0.17499391032725942	0.42857151011577177	-0.6119334173037339	-0.34917957374569375	0.16631428137160578	1.0000000000000009	1.0000000000000007
2.58	0.08703765441108231	0.42245475117330744	-0.17170719722111566	0.42245216596122054	-0.6095449965522337	-0.3525433256110657	0.16494856191690468	1.0000000000000009	1.0000000000000007
2.59	0.0912622019228154	0.4163593012077851	-0.1684816775565174	0.4163567060141843	-0.6070426004751823	-0.3558794715478659	0.16361044847005293	1.0000000000000009	1.0000000000000007
2.6	0.09542579493489324	0.41028887520303325	-0.16531711249138953	0.41028627002791856	-0.604423999861577	-0.3591885509851567	0.16229940160935694	1.0000000000000009	1.0000000000000007
2.61	0.09952868368692358	0.4042446352044175	-0.1622132517861243	0.4042420200477889	-0.6016868984058197	-0.36247109246539977	0.16101489279993164	1.0000000000000009	1.0000000000000007
2.62	0.10357113003896776	0.3982277662203593	-0.1591698335806604	0.39822514108221685	-0.5988289344635169	-0.36572761386679264	0.15975640417136927	1.0000000000000009	1.0000000000000007
2.63	0.10755340770117135	0.39223947687572414	-0.15618658416485218	0.39223684175606777	-0.5958476832792887	-0.36895862262208445	0.15852342829892982	1.0000000000000009	1.0000000000000007
2.64	0.11147580246992858	0.38628100004293126	-0.15326321774230545	0.386278354941761	-0.5927406597457003	-0.3721646159340242	0.1573154679880978	1.0000000000000009	1.0000000000000007
2.65	0.1153386124703579	0.38035359344547426	-0.1503994361879018	0.3803509383627901	-0.5895053217578097	-0.3753460809876009	0.15613203606234866	1.0000000000000009	1.0000000000000007
2.66	0.11914214840481265	0.37445854022789615	-0.14759492879928787	0.3744558751636981	-0.5861390742334691	-0.3785034951592322	0.1549726551539647	1.0000000000000009	1.0000000000000007
2.67	0.12288673380709161	0.36859714948556144	-0.14484937204266485	0.3685944744398495	-0.582639273875373	-0.38163732622306457	0.15383685749774084	1.0000000000000009	1.0000000000000007
2.68	0.12657270530194722	0.3627707567468077	-0.14216242929328032	0.36276807171958186	-0.579003234756911	-0.384748032554546	0.15272418472741695	1.0000000000000009	1.0000000000000007
2.69	0.1302004128694153	0.3569807243992386	-0.13953375057109846	0.3569780293904989	-0.57522823482002	-0.3878360633314358	0.15163418767467304	1.0000000000000009	1.0000000000000007
2.7	0.1337702201134077	0.3512284420510384	-0.13696297227220744	0.3512257370607848	-0.5713115233794339	-0.39090185873241506	0.15056642617052335	1.0000000000000009	1.0000000000000007
2.71	0.13728250453391808	0.34551532681724406	-0.13444971689661356	0.34551261184547655	-0.5672503297337981	-0.3939458501334631	0.14952046884894418	1.0000000000000009	1.0000000000000007
2.72	0.14073765780209052	0.3398428235199061	-0.13199359277317274	0.33984009856662467	-0.5630418729899818	-0.39696846030216304	0.14849589295257232	1.0000000000000009	1.0000000000000007
2.73	0.14413608603728958	0.33421240479000625	-0.12959419378252046	0.33420966985521094	-0.5586833732123619	-0.39997010359009816	0.14749228414031185	1.0000000000000009	1.0000000000000007
2.74	0.14747821008518966	0.32862557105788265	-0.1272510990789823	0.32862282614157345	-0.5541720640136776	-0.4029511861234988	0.14650923629668977	1.0000000000000009	1.0000000000000007
2.75	0.1507644657957685	0.3230838504177459	-0.12496387281258052	0.3230810955199228	-0.5495052067079782	-0.4059121059922934	0.14554635134280755	1.0000000000000009	1.0000000000000007
2.76	0.15399530429994596	0.3175887983506661	-0.12273206385239525	0.31758603347132913	-0.5446801061489603	-0.40885325343771195	0.1446032390487383	1.0000000000000009	1.0000000000000007
2.77	0.1571711922834526	0.3121419972891765	-0.12055520551269593	0.31213922242832565	-0.5396941283781655	-0.4117750110385815	0.1436795168472321	1.0000000000000009	1.0000000000000007
2.78	0.16029261225634436	0.30674505600539487	-0.11843281528342663	0.3067422711630301	-0.5345447202067688	-0.41467775389644157	0.14277480964859937	1.0000000000000009	1.0000000000000007
2.79	0.1633600628163983	0.30139960880332717	-0.11636439456681029	0.3013968139794485	-0.5292294308514709	-0.41756184981959527	0.1418887496566583	1.0000000000000009	1.0000000000000007
2.8	0.16637405890443158	0.2961073144948125	-0.11434942842202976	0.2961045096894199	-0.5237459357388283	-0.42042765950619293	0.14102097618564774	1.0000000000000009	1.0000000000000007
2.81	0.1693351320493797	0.2908698551374242	-0.11238738532014952	0.29086704035051775	-0.5180920625825736	-0.42327553672642554	0.14017113547802934	1.0000000000000009	1.0000000000000007
2.82	0.17224383060075393	0.28568893451159844	-0.11047771691165831	0.2856861097431781	-0.5122658198244701	-0.42610582850388024	0.13933888052312543	1.0000000000000009	1.0000000000000007
2.83	0.17510071994586993	0.28056627631335374	-0.10861985780924048	0.2805634415634195	-0.5062654275102401	-0.428918875296081	0.13852387087657064	1.0000000000000009	1.0000000000000007
2.84	0.17790638270900347	0.27550362203825135	-0.10681322538862024	0.2755007773068032	-0.5000893506474084	-0.4317150111742026	0.1377257724805877	1.0000000000000009	1.0000000000000007
2.85	0.18066141892938598	0.27050272853177726	-0.10505721961056617	0.27049987381881524	-0.4937363350606787	-0.43449456400190833	0.1369442574851374	1.0000000000000009	1.0000000000000007
2.86	0.18336644621470374	0.26556536518117047	-0.10335122286739198	0.26556250048669455	-0.48720544572195235	-0.4372578556132159	0.13617900407003833	1.0000000000000009	1.0000000000000007
2.87	0.18602209986651544	0.26069331072395097	-0.101694599857539	0.26069043604796116	-0.4804961074855625	-0.4400052019892453	0.13542969626820187	1.0000000000000009	1.0000000000000007
2.88	0.18862903297375494	0.25588834964909535	-0.10008669749207334	0.25588546499159165	-0.4736081481040366	-0.44273691343364757	0.1346960237901836	1.0000000000000009	1.0000000000000007
2.89	0.19118791647024588	0.25115226816805497	-0.09852684483717139	0.2511493735290374	-0.46654184333521886	-0.44545329474645035	0.13397768185031483	1.0000000000000009	1.0000000000000007
2.9	0.19369943915192644	0.24648684973470278	-0.09701435309689498	0.24648394511417132	-0.459297963877479	-0.4481546453959908	0.13327437099474412	1.0000000000000009	1.0000000000000007
2.91	0.19616430764927348	0.241893870095928	-0.09554851564076722	0.24189095549388268	-0.4518778237859995	-0.45084125968853267	0.1325857969317909	1.0000000000000009	1.0000000000000007
2.92	0.19858324635023275	0.23737509185806802	-0.09412860808084235	0.23737216727450883	-0.4442833299300073	-0.4535134269350917	0.1319116703650873	1.0000000000000009	1.0000000000000007
2.93	0.20095699726881344	0.23293225855876795	-0.09275388840311122	0.2329293239936949	-0.436517031949075	-0.4561714316149156	0.13125170683006274	1.0000000000000009	1.0000000000000007
2.94	0.20328631985440113	0.2285670882392772	-0.09142359715818822	0.2285641436926903	-0.42858217205754756	-0.45881555353498377	0.13060562653440366	1.0000000000000009	1.0000000000000007
2.95	0.20557199073679389	0.22428126651870173	-0.09013695771627528	0.22427831199060094	-0.4204827339317403	-0.4614460679848207	0.12997315420319722	1.0000000000000009	1.0000000000000007
2.96	0.2078148034019809	0.22007643917938433	-0.08889317659138322	0.22007347466976968	-0.41222348979747636	-0.4640632458858391	0.12935401892954068	1.0000000000000009	1.0000000000000007
2.97	0.21001556779377475	0.21595420428140957	-0.08769144383969948	0.21595122979028106	-0.40381004471937243	-0.4666673539343663	0.1287479540314642	1.0000000000000009	1.0000000000000007
2.98	0.21217510983658885	0.21191610383421586	-0.08653093353681063	0.21191311936157348	-0.39524887698242606	-0.4692586547374519	0.12815469691606876	1.0000000000000009	1.0000000000000007
2.99	0.21429427087493103	0.2079636150643916	-0.08541080433820886	0.20796062061023535	-0.3865473733562008	-0.4718374069405125	0.12757398895182348	1.0000000000000009	1.0000000000000007


==> data/new/gradient2dof.dat <==
t x1 x2 z1 z2 u hx hz rho MA
0.0	-1.75	0.0	-1.7509990019950137	-1.990041634533028e-11	1.0	3.5	3.5019980039900274	0.9999999999998898	0.0
0.01	-1.75	0.01	-1.751997954043873	0.00999001043973344	1.0	3.4999	3.50389610777916	0.9999999999501996	0.03999999999999559
0.02	-1.7499	0.02	-1.7528968563934333	0.01997004434835913	1.0	3.4994	3.5053949101155912	0.9999999998009064	0.07999999999800357
0.03	-1.7497	0.03	-1.7536957095934014	0.029940117631501086	1.0	3.4985	3.5064950085430144	0.9999999995529115	0.11999999999003982
0.04	-1.7494	0.04	-1.7543945145536646	0.039900249141124874	1.0	3.4972000000000003	3.507196999225805	0.9999999992077783	0.15999999997215628
0.05	-1.749	0.05	-1.7549932726003434	0.04985046062185487	1.0	3.4955000000000003	3.5075014767764756	0.9999999987665892	0.19999999994046744
0.06	-1.7485000000000002	0.060000000000000005	-1.7554919855304139	0.059790776673162196	1.0	3.4934000000000003	3.5074090340856476	0.9999999982316978	0.239999999891131
0.07	-1.7479000000000002	0.07	-1.7558906556647513	0.06972122470766198	1.0	3.4909000000000003	3.5069202621547664	0.9999999976046823	0.2799999998203989
0.08	-1.7472000000000003	0.08	-1.7561892858994623	0.07964183490567076	1.0	3.4880000000000004	3.5060357499317827	0.9999999968883392	0.3199999997245862
0.09	-1.7464000000000004	0.09	-1.7563878797553696	0.08955264016618482	1.0	3.4847000000000006	3.504756084150005	0.9999999960852819	0.35999999960011975
0.1	-1.7455000000000005	0.09999999999999999	-1.7564864414255361	0.09945367605445059	1.0	3.481000000000001	3.5030818491703286	0.9999999951985887	0.39999999944353104
0.11	-1.7445000000000006	0.10999999999999999	-1.7564849758207162	0.10934498074630597	1.0	3.4769000000000014	3.501013626827022	0.999999994231506	0.43999999925147465
0.12	-1.7434000000000005	0.11999999999999998	-1.7563834886126328	0.1192265949694796	1.0	3.472400000000001	3.498551996277249	0.9999999931876119	0.4799999990207349
0.13	-1.7422000000000004	0.12999999999999998	-1.7561819862749988	0.1290985619420411	1.0	3.4675000000000007	3.4956975338544947	0.9999999920705865	0.5199999987482393
0.14	-1.7409000000000003	0.13999999999999999	-1.7558804761221964	0.13896092730820095	1.0	3.4622000000000006	3.492450812926038	0.9999999908841599	0.5599999984310629
0.15	-1.7395000000000003	0.15	-1.7554789663455543	0.14881373907166268	1.0	3.4565000000000006	3.4888124037546198	0.9999999896325437	0.5999999980664292
0.16	-1.7380000000000002	0.16	-1.7549774660471638	0.15865704752673399	1.0	3.4504000000000006	3.484782873364427	0.9999999883198879	0.639999997651731
0.17	-1.7364000000000002	0.17	-1.7543759852711878	0.16849090518740434	1.0	3.4439	3.4803627854115047	0.9999999869505743	0.6799999971845264
0.18	-1.7347000000000001	0.18000000000000002	-1.7536745350326308	0.17831536671459924	1.0	3.4370000000000003	3.4755527000586994	0.9999999855289647	0.7199999966625493
0.19	-1.7329	0.19000000000000003	-1.7528731273435445	0.1881304888418204	1.0	3.4297000000000004	3.470353173855227	0.9999999840595009	0.759999996083708
0.2	-1.731	0.20000000000000004	-1.7519717752366555	0.19793633029938076	1.0	3.422	3.4647647596209254	0.9999999825469196	0.799999995446088
0.21	-1.729	0.21000000000000005	-1.750970492786413	0.20773295173744183	1.0	3.4139000000000004	3.4587880063352756	0.9999999809959103	0.8399999947479648
0.22	-1.7269	0.22000000000000006	-1.7498692951274601	0.21752041564805744	1.0	3.4054	3.4524234590312166	0.9999999794107404	0.8799999939878012
0.23	-1.7247000000000001	0.23000000000000007	-1.7486681984705479	0.2272987862864256	1.0	3.3965	3.4456716586938136	0.9999999777961716	0.9199999931642309
0.24	-1.7224000000000002	0.24000000000000007	-1.7473672201159147	0.23706812959154522	1.0	3.3872000000000004	3.438533142163796	0.9999999761568752	0.9599999922760777
0.25	-1.7200000000000002	0.25000000000000006	-1.745966378464163	0.24682851310647003	1.0	3.3775000000000004	3.431008442045975	0.9999999744972744	0.9999999913223527
0.26	-1.7175000000000002	0.26000000000000006	-1.7444656930246776	0.25658000589834645	1.0	3.3674000000000004	3.4230980866225598	0.9999999728219553	0.9999999903022482
0.27	-1.7149000000000003	0.2700000000000001	-1.74286518442163	0.2663226784784158	1.0	3.3569000000000004	3.4148025997713427	0.9999999711353509	0.9999999892171183
0.28	-1.7122000000000004	0.2800000000000001	-1.7411648743976273	0.27605660272215493	1.0	3.3460000000000005	3.406122500888757	0.9999999694417494	0.9999999880704962
0.29	-1.7094000000000005	0.2900000000000001	-1.7393647858150643	0.28578185178972254	1.0	3.334700000000001	3.3970583048177656	0.9999999677450669	0.9999999868660496
0.3	-1.7065000000000006	0.3000000000000001	-1.7374649426552502	0.2954985000468697	1.0	3.3230000000000013	3.3876105217805503	0.9999999660499147	0.9999999856075411
0.31	-1.7035000000000007	0.3100000000000001	-1.7354653700153777	0.30520662298646745	1.0	3.310900000000001	3.3777796573159518	0.9999999643599919	0.9999999842988742
0.32	-1.7004000000000006	0.3200000000000001	-1.7333660941034144	0.3149062971507936	1.0	3.298400000000001	3.367566212221605	0.999999962679011	0.9999999829440062
0.33	-1.6972000000000005	0.3300000000000001	-1.7311671422309989	0.32459760005471555	1.0	3.2855000000000008	3.356970682500717	0.9999999610105678	0.9999999815469792
0.34	-1.6939000000000004	0.34000000000000014	-1.7288685428044224	0.33428061010989457	1.0	3.2722000000000007	3.3459935593134014	0.9999999593585696	0.9999999801118682
0.35	-1.6905000000000003	0.35000000000000014	-1.7264703253137872	0.34395540655013035	1.0	3.2585000000000006	3.334635328932509	0.9999999577259966	0.9999999786427998
0.36	-1.6870000000000003	0.36000000000000015	-1.7239725203204297	0.3536220693579555	1.0	3.2444000000000006	3.3228964727038566	0.9999999561162117	0.9999999771438962
0.37	-1.6834000000000002	0.37000000000000016	-1.7213751594427014	0.3632806791925811	1.0	3.2299	3.3107774670107797	0.9999999545321766	0.9999999756192843
0.38	-1.6797000000000002	0.38000000000000017	-1.7186782753402003	0.37293131731928525	1.0	3.2150000000000003	3.2982787832429032	0.9999999529765399	0.9999999740730668
0.39	-1.6759000000000002	0.3900000000000002	-1.7158819016965474	0.38257406554032886	1.0	3.1997	3.285400887769039	0.9999999514519731	0.9999999725093047
0.4	-1.6720000000000002	0.4000000000000002	-1.7129860732008022	0.3922090061274746	1.0	3.184	3.272144241914103	0.9999999499611953	0.9999999709320174
0.41	-1.6680000000000001	0.4100000000000002	-1.709990825527612	0.4018362217561759	1.0	3.1679	3.258509301939945	0.9999999485060242	0.9999999693451636
0.42	-1.6639000000000002	0.4200000000000002	-1.7068961953161914	0.41145579544149563	1.0	3.1514	3.244496519029989	0.9999999470890473	0.9999999677526091
0.43	-1.6597000000000002	0.4300000000000002	-1.7037022201482224	0.4210678104758061	1.0	3.1345	3.2301063392775555	0.9999999457117438	0.9999999661581479
0.44	-1.6554000000000002	0.4400000000000002	-1.7004089385247685	0.43067235036831436	1.0	3.1172000000000004	3.215339203677769	0.9999999443759321	0.999999964565459
0.45	-1.6510000000000002	0.45000000000000023	-1.6970163898422959	0.4402694987864495	1.0	3.0995000000000004	3.2001955481229203	0.9999999430830536	0.9999999629781163
0.46	-1.6465000000000003	0.46000000000000024	-1.693524614367888	0.4498593394991421	1.0	3.0814000000000004	3.1846758034011713	0.9999999418347782	0.9999999613995617
0.47	-1.6419000000000004	0.47000000000000025	-1.6899336532137426	0.45944195632201845	1.0	3.0629000000000004	3.1687803951984814	0.9999999406321576	0.9999999598331165
0.48	-1.6372000000000004	0.48000000000000026	-1.6862435483110367	0.469017433064527	1.0	3.0440000000000005	3.1525097441036354	0.9999999394759651	0.9999999582819732
0.49	-1.6324000000000005	0.49000000000000027	-1.6824543423832405	0.4785858534790066	1.0	3.0247000000000006	3.135864265616252	0.9999999383673821	0.9999999567491651
0.5	-1.6275000000000006	0.5000000000000002	-1.6785660789189616	0.4881473012117031	1.0	3.005000000000001	3.118844370157654	0.9999999373069367	0.9999999552375853
0.51	-1.6225000000000007	0.5100000000000002	-1.6745788021443968	0.4977018597557317	1.0	2.9849000000000014	3.1014504630844795	0.9999999362953623	0.9999999537499717
0.52	-1.6174000000000006	0.5200000000000002	-1.6704925569954654	0.5072496124059825	1.0	2.964400000000001	3.083682944704911	0.9999999353327452	0.9999999522889079
0.53	-1.6122000000000005	0.5300000000000002	-1.6663073890896969	0.5167906422159563	1.0	2.9435000000000007	3.065542210297413	0.9999999344196602	0.9999999508568038
0.54	-1.6069000000000004	0.5400000000000003	-1.662023344697939	0.5263250319565171	1.0	2.9222000000000006	3.0470286501318493	0.9999999335562317	0.9999999494559201
0.55	-1.6015000000000004	0.5500000000000003	-1.657640470715953	0.5358528640765443	1.0	2.9005000000000005	3.028142649492871	0.9999999327423859	0.9999999480883668
0.56	-1.5960000000000003	0.5600000000000003	-1.6531588146359588	0.5453742206654589	1.0	2.8784	3.008884588705461	0.999999931977902	0.9999999467560656
0.57	-1.5904000000000003	0.5700000000000003	-1.6485784245181871	0.5548891834176012	1.0	2.8559	2.989254843162522	0.9999999312629391	0.999999945460782
0.58	-1.5847000000000002	0.5800000000000003	-1.6438993489624956	0.564397833598429	1.0	2.833	2.9692537833543913	0.9999999305969307	0.9999999442041392
0.59	-1.5789000000000002	0.5900000000000003	-1.6391216370801007	0.5739002520125062	1.0	2.8097	2.948881774900183	0.9999999299794864	0.9999999429875936
0.6	-1.5730000000000002	0.6000000000000003	-1.634245338465475	0.5833965189732464	1.0	2.786	2.9281391785808486	0.9999999294100638	0.9999999418124303
0.61	-1.5670000000000002	0.6100000000000003	-1.629270503168455	0.5928867142743756	1.0	2.7619	2.9070263503738447	0.9999999288880992	0.9999999406797931
0.62	-1.5609000000000002	0.6200000000000003	-1.6241971816666034	0.6023709171630752	1.0	2.7374	2.8855436414893223	0.9999999284130965	0.9999999395906686
0.63	-1.5547000000000002	0.6300000000000003	-1.6190254248378664	0.6118492063147674	1.0	2.7125	2.863691398407722	0.9999999279842899	0.9999999385459054
0.64	-1.5484000000000002	0.6400000000000003	-1.6137552839335585	0.6213216598094972	1.0	2.6872	2.8414699629186884	0.9999999276007501	0.9999999375462153
0.65	-1.5420000000000003	0.6500000000000004	-1.6083868105517163	0.6307883551098727	1.0	2.6615	2.8188796721612137	0.9999999272616878	0.9999999365921665
0.66	-1.5355000000000003	0.6600000000000004	-1.6029200566108455	0.6402493690405174	1.0	2.6354	2.7959208586649105	0.9999999269661206	0.999999935684186
0.67	-1.5289000000000004	0.6700000000000004	-1.597355074324093	0.6497047777689903	1.0	2.6089	2.772593850392333	0.9999999267133379	0.9999999348225899
0.68	-1.5222000000000004	0.6800000000000004	-1.5916919161738678	0.6591546567881281	1.0	2.5820000000000003	2.748898970782261	0.9999999265020334	0.9999999340075615
0.69	-1.5154000000000005	0.6900000000000004	-1.5859306348869373	0.6685990808997665	1.0	2.5547000000000004	2.7248365387938622	0.999999926331532	0.9999999332391732
0.7	-1.5085000000000006	0.7000000000000004	-1.580071283410013	0.6780381241997904	1.0	2.5270000000000006	2.7004068689516556	0.999999926200362	0.999999932517397
0.71	-1.5015000000000007	0.7100000000000004	-1.574113914885853	0.6874718600644703	1.0	2.498900000000001	2.6756102713912036	0.9999999261077908	0.9999999318420895
0.72	-1.4944000000000006	0.7200000000000004	-1.5680585826298896	0.696900361138038	1.0	2.4704000000000006	2.6504470519054513	0.999999926052632	0.9999999312130099
0.73	-1.4872000000000005	0.7300000000000004	-1.5619053401073983	0.7063236993214553	1.0	2.4415000000000004	2.624917511991651	0.9999999260335128	0.9999999306298291
0.74	-1.4799000000000004	0.7400000000000004	-1.5556542409112215	0.71574194576233	1.0	2.4122000000000003	2.599021948898797	0.9999999260495892	0.9999999300921308
0.75	-1.4725000000000004	0.7500000000000004	-1.5493053387400553	0.7251551708459343	1.0	2.3825000000000003	2.5727606556755145	0.9999999260995672	0.9999999295994192
0.76	-1.4650000000000003	0.7600000000000005	-1.542858687377308	0.7345634441872823	1.0	2.3524	2.5461339212183334	0.9999999261823441	0.9999999291511245
0.77	-1.4574000000000003	0.7700000000000005	-1.5363143406705349	0.7439668346242196	1.0	2.3219	2.519142030320289	0.9999999262966843	0.9999999287466036
0.78	-1.4497000000000002	0.7800000000000005	-1.5296723525114564	0.7533654102114846	1.0	2.2909999999999995	2.491785263719794	0.9999999264415396	0.999999928385161
0.79	-1.4419000000000002	0.7900000000000005	-1.5229327768165615	0.7627592382156956	1.0	2.2596999999999996	2.4640638981497345	0.9999999266155886	0.9999999280660363
0.8	-1.4340000000000002	0.8000000000000005	-1.5160956675082988	0.7721483851112256	1.0	2.2279999999999998	2.435978206386724	0.9999999268178886	0.9999999277884106
0.81	-1.4260000000000002	0.8100000000000005	-1.5091610784968523	0.7815329165769204	1.0	2.1958999999999995	2.407528457300477	0.9999999270470518	0.9999999275514309
0.82	-1.4179000000000002	0.8200000000000005	-1.502129063662506	0.7909128974936214	1.0	2.1633999999999993	2.3787149159032563	0.9999999273022044	0.9999999273541968
0.83	-1.4097000000000002	0.8300000000000005	-1.4949996768385925	0.8002883919424544	1.0	2.1304999999999996	2.3495378433993457	0.9999999275820877	0.9999999271957674
0.84	-1.4014000000000002	0.8400000000000005	-1.4877729717950203	0.8096594632038447	1.0	2.0971999999999995	2.3199974972345028	0.9999999278855289	0.9999999270751738
0.85	-1.3930000000000002	0.8500000000000005	-1.4804490022223817	0.8190261737572225	1.0	2.0634999999999994	2.2900941311453673	0.9999999282116959	0.9999999269914155
0.86	-1.3845000000000003	0.8600000000000005	-1.4730278217166273	0.8283885852813823	1.0	2.0294	2.2598279952087648	0.9999999285591561	0.9999999269434809
0.87	-1.3759000000000003	0.8700000000000006	-1.4655094837643112	0.8377467586554601	1.0	1.9949	2.229199335890893	0.999999928927053	0.999999926930323
0.88	-1.3672000000000004	0.8800000000000006	-1.4578940417283928	0.8471007539604966	1.0	1.96	2.198208396096344	0.9999999293144454	0.9999999269508814
0.89	-1.3584000000000005	0.8900000000000006	-1.4501815488345893	0.8564506304815506	1.0	1.9247	2.166855415216933	0.9999999297200932	0.9999999270040876
0.9	-1.3495000000000006	0.9000000000000006	-1.4423720581582749	0.8657964467103332	1.0	1.8890000000000002	2.135140629180311	0.9999999301430996	0.9999999270888611
0.91	-1.3405000000000007	0.9100000000000006	-1.4344656226119112	0.8751382603483302	1.0	1.8529000000000004	2.1030642704983205	0.999999930582601	0.9999999272041177
0.92	-1.3314000000000006	0.9200000000000006	-1.4264622949330075	0.8844761283103841	1.0	1.8164000000000002	2.0706265683150877	0.9999999310374317	0.999999927348777
0.93	-1.3222000000000005	0.9300000000000006	-1.4183621276725948	0.8938101067287065	1.0	1.7794999999999999	2.037827748454808	0.999999931506963	0.9999999275217406
0.94	-1.3129000000000004	0.9400000000000006	-1.410165173184207	0.9031402509572929	1.0	1.7421999999999995	2.004668033469212	0.9999999319899814	0.9999999277219378
0.95	-1.3035000000000003	0.9500000000000006	-1.4018714836133597	0.9124666155767143	1.0	1.7044999999999995	1.971147642684696	0.9999999324856789	0.9999999279482757
0.96	-1.2940000000000003	0.9600000000000006	-1.393481110887514	0.9217892543992592	1.0	1.6663999999999994	1.937266792249086	0.9999999329935328	0.9999999281996884
0.97	-1.2844000000000002	0.9700000000000006	-1.3849941067065148	0.9311082204744023	1.0	1.627899999999999	1.9030256951780213	0.99999993351228	0.9999999284751182
0.98	-1.2747000000000002	0.9800000000000006	-1.3764105225334946	0.940423566094575	0.9867904514135185	1.588999999999999	1.8684245614009516	0.9999999340413497	0.9999999287735041
0.99	-1.2649000000000001	0.9898679045141359	-1.3677304573525448	0.9496032975767676	0.931032144281468	1.549961531612794	1.8337144919364186	0.9999999345723246	0.9999999290938174
1.0	-1.2550013209548587	0.9991782259569505	-1.358955482986987	0.9582221860968471	0.8781877879248524	1.5116455146832386	1.7997212080457534	0.9999999350787468	0.9999999294347269
1.01	-1.2450095386952893	1.007960103836199	-1.3500914108625057	0.9663096102613022	0.8280151000091961	1.4740355064650976	1.7664285588416617	0.9999999355604604	0.9999999297938942
1.02	-1.2349299376569274	1.016240254836291	-1.3411437470207024	0.9738925083042792	0.7803000449496177	1.437115619764125	1.733820876310204	0.999999936017395	0.9999999301690188
1.03	-1.2247675351085645	1.0240432552857872	-1.3321177174922245	0.9809956623889939	0.7348526712277968	1.400870481520817	1.701882945358428	0.9999999364497001	0.9999999305578473
1.04	-1.2145271025557067	1.0313917819980651	-1.3230182907240646	0.9876419410467103	0.6915036799298957	1.3652851971382691	1.6705999777336156	0.9999999368577722	0.9999999309581737
1.05	-1.204213184735726	1.038306818797364	-1.3138501974928523	0.993852507101547	0.6501015768390177	1.3303453195103498	1.6399575891136737	0.9999999372418614	0.999999931367861
1.06	-1.1938301165477523	1.0448078345657543	-1.3046179486605023	0.9996469969463377	0.6105102938688632	1.2960368219255238	1.609941778817173	0.9999999376026514	0.9999999317848198
1.07	-1.1833820382020948	1.050912937504443	-1.2953258510682732	1.0050436758875427	0.5726071907265585	1.2623460741899721	1.5805389116950024	0.9999999379404068	0.9999999322070439
1.08	-1.1728729088270504	1.0566390094117086	-1.2859780218167416	1.0100595733819733	0.5362813667091406	1.229259821443544	1.5517357018529094	0.9999999382560736	0.9999999326325719
1.09	-1.1623065187329333	1.0620018230788	-1.2765784011398276	1.0147106012838116	0.5014322270747387	1.196765165243172	1.5235191979219005	0.999999938549849	0.9999999330595314
1.1	-1.1516865005021453	1.0670161453495475	-1.2671307640488585	1.0190116576620905	0.4679682596354714	1.164849546567684	1.4958767696464756	0.9999999388226395	0.999999933486104
1.11	-1.1410163390486499	1.0716958279459021	-1.2576387308962416	1.0229767183030385	0.43580598592599085	1.133500730460647	1.4687960956024289	0.9999999390747202	0.9999999339105418
1.12	-1.1302993807691908	1.076053887805162	-1.2481057769864898	1.0266189176534006	0.4048690581173048	1.1027067920777776	1.4422651518891398	0.9999999393069928	0.9999999343311643
1.13	-1.1195388418911392	1.080102578386335	-1.2385352413441937	1.029950620671001	0.37508747821824917	1.0724561039454694	1.4162722016678073	0.9999999395200745	0.999999934746362
1.14	-1.1087378161072758	1.0838534531685173	-1.2289303347333707	1.0329834868129792	0.34639692037036895	1.0427373242692324	1.3908057854384408	0.9999999397144047	0.999999935154587
1.15	-1.0978992815755906	1.087317422372221	-1.2192941470098937	1.0357285271991168	0.3187381404462879	1.0135393861570101	1.3658547119657358	0.9999999398904674	0.9999999355543595
1.16	-1.0870261073518683	1.090504803776684	-1.2096296538779543	1.0381961558288761	0.29205645989615303	0.9848514876437124	1.3414080497780525	0.9999999400490307	0.9999999359442542
1.17	-1.0761210593141015	1.0934253683756456	-1.1999397231124103	1.0403962355994736	0.26630131299557336	0.9566630824207867	1.3174551191752653	0.9999999401908151	0.9999999363229114
1.18	-1.065186805630345	1.0960883815056013	-1.1902271203011243	1.042338119763191	0.24142584844231307	0.9289638711891215	1.2939854846907846	0.999999940315778	0.9999999366890466
1.19	-1.054225921815289	1.0985026399900244	-1.1804945141547756	1.044030689371067	0.21738657771313286	0.9017437935655248	1.270988947960926	0.9999999404249734	0.9999999370413992
1.2	-1.0432408954153887	1.1006765057671557	-1.1707444814259431	1.0454823871737575	0.1941430637930548	0.8749930204829819	1.2484555409613476	0.9999999405186578	0.999999937378799
1.21	-1.0322341303577172	1.1026179364050863	-1.1609795114743788	1.046701248386078	0.17165764487884916	0.8487019470332233	1.2263755195757835	0.9999999405974286	0.9999999377001183
1.22	-1.0212079509936662	1.1043345128538749	-1.1512020105111564	1.0476949286674184	0.14989518847744643	0.8228611857071273	1.2047393574668859	0.9999999406616471	0.9999999380042743
1.23	-1.0101646058651275	1.1058334647386494	-1.1414143055507227	1.0484707296241365	0.12882287200059417	0.7974615599943691	1.1835377402228762	0.9999999407117246	0.999999938290249
1.24	-0.999106271217741	1.1071216934586554	-1.1316186480966948	1.049035622100789	0.10840998652501854	0.772494098308721	1.162761559757	0.9999999407481862	0.999999938557064
1.25	-0.9880350542831544	1.1082057933239056	-1.1218172175844716	1.0493962674935406	0.08862776086308155	0.7479500282096418	1.1424019089395685	0.9999999407715227	0.9999999388040983
1.26	-0.9769529963499154	1.1090920709325365	-1.112012124601293	1.0495590372903398	0.06944920348892902	0.7238207708944082	1.1224500764447611	0.9999999407821264	0.9999999390318096
1.27	-0.96586207564059	1.1097865629674257	-1.102205413902255	1.0495300310177413	0.0508489602026122	0.7000979359381281	1.1028975417964089	0.9999999407801786	0.999999939240676
1.28	-0.9547642100109157	1.110295052569452	-1.0923990672389137	1.049315092752932	0.03280318570039442	0.6767733162616294	1.083735970598733	0.9999999407661926	0.9999999394311873
1.29	-0.9436612594852212	1.110623084426456	-1.0825950060154566	1.0489198263410697	0.015289427462160221	0.6538388833095077	1.0649572099395332	0.9999999407407021	0.9999999396038467
1.3	-0.9325550286409566	1.1107759787010776	-1.0727950937859618	1.0483496094420452	-0.0017134794263591324	0.6312867824225765	1.0465532839546348	0.9999999407039166	0.999999939759164
1.31	-0.9214472688539459	1.110758843906814	-1.0630011386049696	1.0476096065168525	-0.018225507722089418	0.6091093283906901	1.0285163895435445	0.9999999406560522	0.9999999398976462
1.32	-0.9103396804148778	1.110576588829593	-1.0532148952424394	1.0467047808516143	-0.03426552479790956	0.5872990011733805	1.0108388922272529	0.9999999405976217	0.9999999400197822
1.33	-0.8992339145265819	1.110233933581614	-1.0434380672731494	1.0456399057066896	-0.04985137166456588	0.56584844177706	0.9935133221400039	0.9999999405286794	0.9999999401260711
1.34	-0.8881315751907657	1.1097354198649685	-1.0336723090496747	1.0444195746689846	-0.06499993505282009	0.5447504482786534	0.9765323701476065	0.9999999404500122	0.9999999402169751
1.35	-0.877034220992116	1.1090854205144403	-1.0239192275672704	1.0430482112774142	-0.0797272132704605	0.5239979719865393	0.9598888840855275	0.9999999403616057	0.9999999402929818
1.36	-0.8659433667869716	1.1082881483817357	-1.014180384228252	1.041530077984259	-0.09404837646477637	0.5035841137305268	0.9435758651106074	0.9999999402637346	0.9999999403545403
1.37	-0.8548604853031543	1.107347664617088	-1.0044572965128138	1.0398692845088076	-0.10797782184813465	0.48350212027339	0.9275864641607683	0.9999999401568611	0.9999999404021009
1.38	-0.8437870086569834	1.1062678863986066	-0.9947514395626332	1.0380697956340632	-0.12152922438079927	0.46374538083712635	0.9119139785175208	0.9999999400409874	0.9999999404360957
1.39	-0.8327243297929974	1.1050525941547986	-0.9850642476830817	1.0361354384923018	-0.13471558334968603	0.4443074237377447	0.8965518484665287	0.999999939916632	0.9999999404569322
1.4	-0.8216738038514494	1.1037054383213019	-0.9753971157693809	1.0340699093808616	-0.14754926523333078	0.4251819131228818	0.8814936540518186	0.9999999397839999	0.9999999404650213
1.41	-0.8106367494682364	1.1022299456689686	-0.9657514006616152	1.031876780145599	-0.16004204320085136	0.4063626458070553	0.8667331119195816	0.9999999396434837	0.9999999404607626
1.42	-0.7996144500115467	1.10062952523696	-0.9561284224331136	1.0295595041659493	-0.1722051335554282	0.3878435481997575	0.8522640722477917	0.9999999394951147	0.9999999404445407
1.43	-0.7886081547591771	1.0989074739014058	-0.9465294656163676	1.0271214219723963	-0.18404922940000645	0.3696186733219855	0.8380805157581379	0.9999999393392632	0.9999999404167127
1.44	-0.7776190800201631	1.0970669816074057	-0.9369557803703215	1.024565766524355	-0.1955845317740157	0.3516821979071425	0.8241765508070036	0.9999999391761824	0.9999999403776524
1.45	-0.766648410204089	1.0951111362896655	-0.9274085835925844	1.02189566817397	-0.20682077848435032	0.3340284195825358	0.8105464105524443	0.9999999390059431	0.9999999403277005
1.46	-0.7556972988411924	1.093042928504822	-0.9178890599798447	1.0191141593390718	-0.2177672708312619	0.3166517541279874	0.7971844501943064	0.999999938829141	0.999999940267192
1.47	-0.7447668695561442	1.0908652557965093	-0.9083983630395231	1.0162241789065223	-0.22843289840977565	0.2995467328083048	0.7840851442848109	0.999999938645839	0.9999999401964604
1.48	-0.7338582169981791	1.0885809268124116	-0.8989376160554818	1.013228576385348	-0.23882616214944963	0.2827079997765891	0.7712430841070848	0.9999999384561561	0.9999999401158282
1.49	-0.722972407730055	1.086192665190917	-0.889507913010401	1.0101301158274252	-0.24895519573947045	0.26613030954556227	0.7586529751192745	0.9999999382605643	0.9999999400256054
1.5	-0.7121104810781458	1.0837031132335224	-0.8801103194672507	1.0069314795320012	-0.25882778557199937	0.24980852452426294	0.7463096344619964	0.9999999380591629	0.9999999399261006
1.51	-0.7012734499458105	1.0811148353778024	-0.8707458734121143	1.003635271548985	-0.26845138932406587	0.23373761261764825	0.7342079885270238	0.9999999378521488	0.9999999398176059
1.52	-0.6904623015920325	1.0784303214845616	-0.8614155860604644	1.00024402099474	-0.27783315328710056	0.2179126448867701	0.7223430705852028	0.9999999376399887	0.999999939700407
1.53	-0.6796779983771869	1.0756519899516905	-0.8521204426288475	0.9967601851930057	-0.28697992854311005	0.2023287932673421	0.7107100184716999	0.9999999374226346	0.9999999395747993
1.54	-0.66892147847767	1.0727821906662593	-0.8428614030738031	0.9931861526525712	-0.29589828607747903	0.18698132834464154	0.6993040723267898	0.9999999372006347	0.9999999394410571
1.55	-0.6581936565710075	1.0698232078054846	-0.83363940279972	0.9895242458924302	-0.30459453091029953	0.17186561718279791	0.6881205723904575	0.9999999369738761	0.9999999392994545
1.56	-0.6474954244929526	1.0667772624963816	-0.8244553533372219	0.9857767241243057	-0.313074715320822	0.15697712120663132	0.6771549568491961	0.9999999367429512	0.9999999391502528
1.57	-0.6368276518679888	1.0636465153431733	-0.8153101429935677	0.9819457858016907	-0.3213446512330982	0.14231139413430216	0.6664027597334357	0.999999936507849	0.9999999389937286
1.58	-0.6261911867145571	1.0604330688308423	-0.8062046374764638	0.9780335710438591	-0.32940992182495066	0.1278640799591162	0.6558596088641241	0.9999999362689248	0.9999999388301377
1.59	-0.6155868560262486	1.0571389696125928	-0.7971396804925847	0.974042163942678	-0.3372758924170931	0.11363091097892286	0.6455212238470346	0.9999999360264052	0.9999999386597476
1.6	-0.6050154663301227	1.0537662106884218	-0.7881160943220318	0.9699735947594751	-0.34494772069439517	0.09960770587161005	0.6353834141134451	0.9999999357805388	0.9999999384828032
1.61	-0.5944778042232385	1.0503167334814778	-0.7791346803698709	0.9658298420186956	-0.3524303663069288	0.08579036781527538	0.6254420770058833	0.9999999355316636	0.9999999382995607
1.62	-0.5839746368884237	1.0467924298184086	-0.7701962196958269	0.9616128345045969	-0.3597285998944879	0.07217488265171945	0.6156931959076885	0.9999999352799388	0.9999999381102779
1.63	-0.5735067125902396	1.0431951438194638	-0.7613014735231457	0.9573244531667926	-0.3668470115746769	0.05875731709196752	0.6061328384151929	0.999999935025576	0.9999999379152009
1.64	-0.5630747611520449	1.039526673703717	-0.752451183727574	0.9529665329400513	-0.37379001893143426	0.045533816962575635	0.5967571545513661	0.9999999347689904	0.9999999377145846
1.65	-0.5526794944150077	1.0357887735144027	-0.7436460733073486	0.9485408644833825	-0.38056187453787005	0.032500605491544876	0.5875623750198146	0.9999999345103763	0.9999999375086789
1.66	-0.5423216066798637	1.031983154769024	-0.734886846835038	0.9440491958431031	-0.38716667304463437	0.01965398163270038	0.5785448094980664	0.999999934249975	0.9999999372977341
1.67	-0.5320017751321735	1.0281114880385775	-0.7261741908920286	0.9394932340442593	-0.39360835786255666	0.006990318427448905	0.5697008449691158	0.9999999339881614	0.9999999370819935
1.68	-0.5217206602517878	1.024175404459952	-0.7175087744863997	0.9348746466144917	-0.39989072746607945	-0.005493938597130876	0.5610269440902287	0.999999933725026	0.9999999368617155
1.69	-0.5114789062071883	1.0201764971852911	-0.7088912494548939	0.9301950630441603	-0.40601744134194795	-0.01780227299487369	0.5525196435980584	0.9999999334609394	0.9999999366371459
1.7	-0.5012771412353354	1.0161163227718717	-0.7003222508496452	0.9254560761863048	-0.4119920256057725	-0.029938098932759782	0.5441755527491388	0.9999999331963519	0.9999999364085361
1.71	-0.4911159780076167	1.011996402515814	-0.6918023973102916	0.9206592435997792	-0.41781787830735473	-0.04190476268971588	0.5359913517948655	0.9999999329313255	0.9999999361761525
1.72	-0.48099601398245856	1.0078182237327404	-0.6833322914220661	0.9158060888386974	-0.4234982744441096	-0.05370554412289896	0.5279637904901	0.9999999326663044	0.9999999359402397
1.73	-0.47091783174513113	1.0035832409882994	-0.6749125200604232	0.9108981026911243	-0.42903637070049605	-0.06534365810231679	0.5200896866345566	0.9999999324014598	0.9999999357010584
1.74	-0.46088199933524815	0.9992928772812945	-0.6665436547227325	0.9059367443697695	-0.43443520993002194	-0.07682225591463188	0.5123659246461679	0.9999999321373325	0.9999999354588707
1.75	-0.4508890705624352	0.9949485251819943	-0.6582262518475365	0.9009234426572748	-0.4396977253952232	-0.0881444266369551	0.5047894541656371	0.9999999318739465	0.9999999352139413
1.76	-0.4409395853106153	0.990551547928042	-0.6499608531218503	0.8958595970085252	-0.44482674477986284	-0.09931319848140951	0.49735728869142326	0.9999999316119056	0.9999999349665327
1.77	-0.43103406983133485	0.9861032804802434	-0.6417479857769472	0.890746578612278	-0.44982499398661147	-0.11033154011122792	0.49006650424441534	0.9999999313512772	0.9999999347169231
1.78	-0.4211730370265324	0.9816050305403773	-0.6335881628730587	0.8855857314142603	-0.45469510073250174	-0.12120236192911016	0.48291423806158706	0.9999999310925084	0.9999999344653746
1.79	-0.41135698672112864	0.9770580795330522	-0.625481883573388	0.8803783731037722	-0.45943959795359945	-0.13192851733855893	0.47589768731793114	0.9999999308359782	0.9999999342121694
1.8	-0.40158640592579814	0.9724636835535162	-0.6174296334078204	0.875125796065707	-0.4640609270295255	-0.142512803978877	0.4690141078760035	0.9999999305820094	0.9999999339575832
1.81	-0.391861769090263	0.9678230742832209	-0.6094318845266917	0.8698292682997993	-0.46856144083772744	-0.15295796493449898	0.4622608130624192	0.9999999303308079	0.9999999337019086
1.82	-0.3821835383474308	0.9631374598748437	-0.601489095944957	0.8644900343088094	-0.47294340664671264	-0.1632666899193045	0.45563517247066754	0.9999999300829735	0.9999999334454229
1.83	-0.3725521637486824	0.9584080258083766	-0.5936017137770859	0.859109315957258	-0.47720900885683193	-0.1734416164365451	0.449134610789624	0.9999999298386859	0.999999933188428
1.84	-0.3629680834905986	0.9536359357198083	-0.5857701714629919	0.8536883133022412	-0.4813603515966087	-0.1834853309149972	0.44275660665715844	0.9999999295983715	0.9999999329312185
1.85	-0.3534317241334005	0.9488223322038423	-0.5779948899852916	0.8482282053977731	-0.485399461182074	-0.19340036982193742	0.4364986915382564	0.9999999293623927	0.999999932674097
1.86	-0.3439435008113621	0.9439683375920215	-0.5702762780781678	0.842730151074028	-0.48932828844606346	-0.20318922075352042	0.4303584486270815	0.999999929131149	0.9999999324173713
1.87	-0.3345038174354419	0.9390750547075608	-0.562614732428106	0.8371952896927848	-0.49314871094396784	-0.2128543235031245	0.4243335117724262	0.9999999289048702	0.9999999321613506
1.88	-0.3251130668883663	0.9341435675981211	-0.5550106378667501	0.8316247418803084	-0.49686253504199884	-0.22239807110821297	0.41842156442601053	0.9999999286840733	0.9999999319063478
1.89	-0.31577163121238505	0.9291749422477011	-0.5474643675561203	0.8260196102388455	-0.50047149789362	-0.23182281087624867	0.4126203386131063	0.9999999284692591	0.9999999316526877
1.9	-0.30647988178990804	0.924170227268765	-0.5399762831664164	0.8203809800378512	-0.5039772693094462	-0.2411308453901846	0.4069276139249677	0.9999999282606726	0.9999999314006983
1.91	-0.29723817951722037	0.9191304545756706	-0.5325467350466242	0.8147099198860107	-0.5073814535255303	-0.2503244334940381	0.40134121653257837	0.9999999280586721	0.9999999311507102
1.92	-0.28804687497146364	0.9140566400404152	-0.5251760623881273	0.8090074823850715	-0.5106855908746688	-0.25940579125904584	0.39585901822122294	0.9999999278637359	0.9999999309030579
1.93	-0.27890630857105947	0.9089497841316685	-0.5178645933815209	0.8032747047664527	-0.5138911593650399	-0.26837709293088785	0.3904789354454101	0.999999927676241	0.9999999306580811
1.94	-0.2698168107297428	0.9038108725380181	-0.5106126453668103	0.7975126095115571	-0.516999576170206	-0.2772404718584479	0.3851989284036872	0.9999999274966952	0.9999999304161297
1.95	-0.2607787020043626	0.898640876776316	-0.503420524977171	0.791722204956668	-0.5200121990342652	-0.28599802140458075	0.38001700013289386	0.9999999273254289	0.9999999301775598
1.96	-0.25179229323659946	0.8934407547859733	-0.4962885282764357	0.785904485883276	-0.5229303275956863	-0.29465179583933077	0.3749311956214151	0.9999999271628082	0.999999929942723
1.97	-0.24285788568873973	0.8882114515100165	-0.4892169408904674	0.7800604340946464	-0.5257552046331309	-0.3032038112160509	0.36993960094100664	0.9999999270094111	0.9999999297119824
1.98	-0.23397577117363957	0.8829538994636852	-0.4822060381325684	0.7741910189794026	-0.5284880172363728	-0.31165604623084836	0.3650403423967712	0.9999999268654677	0.9999999294857068
1.99	-0.22514623217900273	0.8776690192913215	-0.4752560851230678	0.7682971980628687	-0.531129897905207	-0.3200104430657846	0.3602315856948807	0.9999999267315628	0.999999929264267
2.0	-0.21636954198608951	0.8723577203122694	-0.4683673369032227	0.7623799175468897	-0.5336819255790832	-0.3282689082162407	0.355511535127643	0.9999999266080167	0.9999999290480361
2.01	-0.20764596478296682	0.8670209010564786	-0.4615400385435617	0.756440112838815	-0.5361451266000081	-0.3364333133028543	0.3508784327755242	0.9999999264952683	0.999999928837399
2.02	-0.19897575577240204	0.8616594497904785	-0.4547744252467917	0.7504787090703072	-0.5385204756111168	-0.344505495868426	0.3463305577257485	0.9999999263938161	0.9999999286327333
2.03	-0.19035916127449726	0.8562742450343673	-0.4480707224453836	0.7444966216066167	-0.5408088963931665	-0.3524872601601813	0.3418662253071014	0.9999999263040386	0.999999928434435
2.04	-0.1817964188241536	0.8508661560704357	-0.4414291458939461	0.7384947565469343	-0.5430112626410666	-0.3603803778977719	0.3374837863405764	0.9999999262263061	0.9999999282428961
2.05	-0.17328775726344925	0.845436043444025	-0.43484990175648996	0.732474011216419	-0.5451283986824396	-0.3681865890273889	0.3331816264055093	0.9999999261611131	0.9999999280585092
2.06	-0.164833396829009	0.8399847594572006	-0.42833318668868064	0.7264352746504726	-0.5471610801400948	-0.3759076024623532	0.32895816512085363	0.9999999261088544	0.9999999278816734
2.07	-0.15643354923443697	0.8345131486557997	-0.421879187915171	0.7203794280718184	-0.5491100345401874	-0.38354509681054294	0.3248118554412618	0.999999926070012	0.9999999277127952
2.08	-0.14808841774787898	0.8290220483103978	-0.4154880833021009	0.71430734536092	-0.5509759418677467	-0.3911007210890097	0.3207411829676372	0.9999999260448704	0.9999999275522768
2.09	-0.139798197264775	0.8235122888917203	-0.40916004142484524	0.7082198935202625	-0.5527594350711693	-0.39857609542613026	0.31674466527183853	0.9999999260339438	0.9999999274005242
2.1	-0.1315630743758578	0.8179846945410086	-0.4028952216310866	0.7021179331329993	-0.5544611005171949	-0.4059728117516316	0.3128208512352183	0.999999926037622	0.999999927257947
2.11	-0.1233832274304477	0.8124400835358367	-0.3966937740992849	0.6960023188164562	-0.5560814783978265	-0.413292434474822	0.30896832040068584	0.999999926056221	0.9999999271249562
2.12	-0.11525882659508933	0.8068792687518584	-0.39055583989261144	0.6898738996709661	-0.5576210630905818	-0.4205365011513551	0.30518568233799664	0.9999999260902421	0.9999999270019592
2.13	-0.10719003390757074	0.8013030581209526	-0.38448155100840914	0.6837335197244974	-0.5590803034734304	-0.42770652313884916	0.30147157602196867	0.9999999261400149	0.9999999268893741
2.14	-0.09917700332636122	0.7957122550862183	-0.3784710304232392	0.677582018373524	-0.5604596031957259	-0.4348039862416726	0.2978246692233397	0.9999999262058574	0.9999999267876117
2.15	-0.09121988077549903	0.7901076590542611	-0.37252439213356703	0.671420230820572	-0.5617593209064078	-0.44183035134520643	0.29424365791198387	0.9999999262882233	0.9999999266970757
2.16	-0.08331880418495642	0.784490065845197	-0.36664174119213844	0.6652489885088662	-0.5629797704407444	-0.4487870550398887	0.29072726567220736	0.9999999263874914	0.9999999266181776
2.17	-0.07547390352650445	0.7788602681407896	-0.3608231737400929	0.6590691195544874	-0.5641212209668569	-0.4556755102353337	0.2872742431298585	0.9999999265038463	0.9999999265513304
2.18	-0.06768530084509655	0.773219055931121	-0.3550687770348553	0.6528814491764382	-0.5651838970932892	-0.4624971067648208	0.2838833673909845	0.9999999266377205	0.9999999264969348
2.19	-0.059953110285785344	0.767567216960188	-0.3493786294738466	0.6466868001250039	-0.566167978938884	-0.46925321198043773	0.2805534414917765	0.9999999267894699	0.9999999264553939
2.2	-0.05227743811618346	0.7619055371707992	-0.3437528006140475	0.6404859931087827	-0.5670736021662595	-0.47594517133915726	0.2772832938595513	0.999999926959344	0.999999926427105
2.21	-0.04465838274447547	0.7562348011491367	-0.3381913511874472	0.6342798472207469	-0.5679008579802223	-0.4825743089801233	0.27407177778452035	0.9999999271476225	0.9999999264124617
2.22	-0.037096034732984104	0.7505557925693345	-0.33269433311240665	0.6280691803636829	-0.5686497930924901	-0.48914192829341363	0.2709177709021049	0.9999999273545499	0.9999999264118543
2.23	-0.02959047680729076	0.7448692946384096	-0.32726178950096063	0.6218548096753458	-0.5693204096541722	-0.4956493124805402	0.26782017468556074	0.9999999275805094	0.99999992642566
2.24	-0.022141783860906664	0.7391760905418678	-0.32189375466208087	0.615637551953652	-0.5699126651575506	-0.5020977251069463	0.26477791394867617	0.9999999278255451	0.9999999264542617
2.25	-0.014750022955487985	0.7334769638902924	-0.31659025410091973	0.6094182240822128	-0.5704264723087689	-0.5084884106467453	0.2617899363583213	0.9999999280899485	0.9999999264980209
2.26	-0.007415253316585061	0.7277726991672047	-0.3113513045140507	0.6031976434565038	-0.5708616988731858	-0.5148225950199485	0.25885521195662187	0.9999999283739683	0.9999999265572983
2.27	-0.0001375263249130147	0.7220640821784728	-0.3061769137807184	0.5969766284109431	-0.5712181674952699	-0.5211014861224144	0.2559727326925395	0.9999999286776389	0.9999999266324461
2.28	0.007083114496871714	0.7163519005035202	-0.3010670809501101	0.5907559986471335	-0.571495655495065	-0.5273262743487487	0.2531415119626482	0.999999929001284	0.999999926723799
2.29	0.014246633501906915	0.7106369439485695	-0.29602179622465646	0.5845365756635086	-0.5716938946434491	-0.5334981331083761	0.25036058416089224	0.9999999293448532	0.9999999268316888
2.3	0.02135300294139261	0.7049200050021349	-0.2910410409393676	0.5783191831865951	-0.5718125709185977	-0.5396182193349951	0.24762900423712464	0.9999999297085366	0.9999999269564306
2.31	0.02840220299141396	0.699201879292949	-0.28612478753720855	0.572104647604085	-0.5718513242463059	-0.5456876739896195	0.24494584726422286	0.9999999300923845	0.9999999270983275
2.32	0.03539422178434345	0.6934833660504859	-0.2812729995405163	0.5658937983998834	-0.5718097482270719	-0.551707622557399	0.24231020801358477	0.9999999304964721	0.9999999272576687
2.33	0.04232905544484831	0.6877652685682152	-0.276485631518459	0.5596874685912723	-0.5716873898531487	-0.5576791755384057	0.23972120053881163	0.9999999309208053	0.9999999274347272
2.34	0.04920670813053046	0.6820483946696837	-0.27176262905053516	0.553486495168294	-0.5714837492190812	-0.5636034289325536	0.23717795776738843	0.9999999313652936	0.9999999276297644
2.35	0.0560271920772273	0.6763335571774929	-0.2671039286861122	0.5472917195354305	-0.571198279229614	-0.5694814647188157	0.23467963110017603	0.9999999318299355	0.9999999278430187
2.36	0.06279052764900223	0.6706215743851968	-0.26250945789999935	0.5411039879556134	-0.5708303853092662	-0.5753143513288844	0.23222539001853004	0.9999999323147679	0.9999999280747113
2.37	0.0694967433928542	0.6649132705321041	-0.2579791350440525	0.5349241519965556	-0.570379425118291	-0.5811031441154075	0.2298144216988709	0.9999999328195105	0.9999999283250532
2.38	0.07614587609817523	0.6592094762809212	-0.25351286929480665	0.5287530689793559	-0.569844708280254	-0.5868488858149169	0.22744593063452578	0.9999999333441499	0.9999999285942238
2.39	0.08273797086098444	0.6535110291981187	-0.2491105605971316	0.5225916024292696	-0.5692254961269871	-0.5925526070055531	0.2251191382646714	0.9999999338885218	0.9999999288823892
2.4	0.08927308115296563	0.6478187742368487	-0.24477209960390864	0.5164406225284862	-0.5685210014672777	-0.5982153265596645	0.2228332826102069	0.9999999344523459	0.9999999291896957
2.41	0.09575126889533411	0.6421335642221759	-0.24049736761172588	0.5103010065706927	-0.5677303883863076	-0.6038380520913436	0.22058761791638964	0.9999999350354334	0.9999999295162607
2.42	0.10217260453755588	0.6364562603383128	-0.2362862364925923	0.5041736394171292	-0.5668527720835623	-0.609421780398942	0.2183814143020712	0.9999999356375446	0.9999999298621783
2.43	0.108537167140939	0.6307877326174772	-0.2321385686216725	0.498059413953773	-0.5658872187577266	-0.6149674979025759	0.2162139574153692	0.9999999362583607	0.9999999302275262
2.44	0.11484504446711377	0.6251288604299	-0.22805421680104773	0.49195923154919663	-0.5648327455479192	-0.620476181076613	0.2140845480956194	0.9999999368975535	0.9999999306123517
2.45	0.12109633307141277	0.6194805329744208	-0.224033024179512	0.4858740025125611	-0.5636883205415641	-0.625948796877098	0.21199250204144782	0.9999999375547464	0.9999999310166752
2.46	0.12729113840115697	0.6138436497690052	-0.220074824168418	0.4798046465510981	-0.5624528628601893	-0.631386303164047	0.20993714948481182	0.9999999382295542	0.9999999314404913
2.47	0.13342957489884702	0.6082191211404033	-0.21617944035359127	0.473752093226327	-0.561125242835546	-0.6367896491184987	0.2079178348708561	0.9999999389215446	0.9999999318837685
2.48	0.13951176611025107	0.6026078687120479	-0.21234668640333984	0.46771728240812854	-0.5597042822896219	-0.6421597756541788	0.2059339165434346	0.9999999396302488	0.9999999323464484
2.49	0.14553784479737156	0.5970108258891517	-0.20857636597259321	0.4617011647256657	-0.5581887549333906	-0.6474976158235901	0.20398476643615016	0.9999999403551774	0.9999999328284379
2.5	0.15150795305626308	0.5914289383398178	-0.20486827260321397	0.45570470201399227	-0.5565773869005155	-0.6528040952182901	0.20206976976876645	0.999999941095799	0.9999999333296233
2.51	0.15742224243966127	0.5858631644708127	-0.20122218962053606	0.44972886775503396	-0.5548688574336986	-0.6580801323630769	0.2001883247488473	0.9999999418515211	0.9999999338498572
2.52	0.1632808740843694	0.5803144758964757	-0.19763789002619575	0.44377464751144713	-0.5530617997429288	-0.66332663910374	0.19833984227848236	0.9999999426217725	0.9999999343889593
2.53	0.16908401884333416	0.5747838578990464	-0.19411513638733513	0.4378430393516753	-0.5511548020565655	-0.6685445209879795	0.1965237456659576	0.9999999434059574	0.9999999349467247
2.54	0.17483185742232463	0.5692723098784808	-0.19065368072227343	0.43193505426431256	-0.5491464088879761	-0.6737346776390303	0.1947394703422322	0.9999999442033763	0.9999999355229118
2.55	0.18052458052110942	0.563780845789601	-0.18725326438275958	0.4260517165596608	-0.5470351225423089	-0.6788980031214567	0.19298646358208563	0.9999999450133649	0.9999999361172526
2.56	0.18616238897900544	0.5583104945641779	-0.18391361793293853	0.42019406425612416	-0.5448194048899879	-0.6840353862985078	0.19126418422979727	0.9999999458352463	0.9999999367294456
2.57	0.19174549392464724	0.5528623005152781	-0.18063446102518665	0.41436314944882124	-0.5424976794355563	-0.6891477111803401	0.18957210242922715	0.9999999466682349	0.99999993735916
2.58	0.19727411692980001	0.5474373237209225	-0.1774155022729962	0.40856003865751234	-0.540068333712673	-0.6942358572623261	0.18790969935816446	0.9999999475116006	0.9999999380060306
2.59	0.20274849016700924	0.5420366403837957	-0.17425643912111585	0.40278581315063433	-0.5375297220382733	-0.6993006998525708	0.186276466966814	0.9999999483645633	0.9999999386696625
2.6	0.2081688565708472	0.536661343163413	-0.17115695771318554	0.39704156924191136	-0.5348801686611968	-0.7043431103876528	0.18467190772029157	0.9999999492263016	0.9999999393496333
2.61	0.21353547000248133	0.531312541476801	-0.16811673275713718	0.39132841855565664	-0.5321179713428801	-0.7093639567355	0.18309553434500317	0.9999999500960246	0.999999940045488
2.62	0.21884859541724933	0.5259913617633721	-0.16513542738866988	0.38564748825651307	-0.5292414054100447	-0.7143641034841852	0.18154686957878235	0.99999995097284	0.9999999407567383
2.63	0.22410850903488305	0.5206989477092717	-0.1622126930331494	0.3799999212389825	-0.5262487283215842	-0.719344412215309	0.18002544592466588	0.9999999518559387	0.9999999414828714
2.64	0.22931549851197577	0.5154364604260558	-0.15934816926632622	0.3743868762716785	-0.5231381847940786	-0.7243057417604926	0.17853080540818733	0.9999999527444228	0.9999999422233428
2.65	0.23446986311623633	0.510205078578115	-0.1565414836743153	0.3688095280907964	-0.5199080125324638	-0.7292489484393732	0.17706249933807466	0.9999999536373793	0.999999942977579
2.66	0.23957191390201749	0.5050059984527904	-0.1537922517133338	0.36326906743683723	-0.5165564486142937	-0.7341748862773347	0.1756200880702382	0.9999999545339835	0.9999999437449801
2.67	0.24462197388654539	0.49984043396664746	-0.15110007656975089	0.3577667010281407	-0.5130817365777132	-0.7390844072010572	0.17420314077494278	0.9999999554333135	0.9999999445249221
2.68	0.24962037822621186	0.4947096166008703	-0.14846454902106607	0.35230365146429016	-0.5094821342645766	-0.7439783612098039	0.1728112352070601	0.9999999563344236	0.9999999453167528
2.69	0.25456747439222055	0.48961479525822454	-0.1458852472985	0.34688115705194394	-0.5057559224710739	-0.7488575965201942	0.17144395747930458	0.9999999572364159	0.9999999461197953
2.7	0.2594636223448028	0.4845572360335138	-0.14336173695195395	0.3415004715451293	-0.5019014144585643	-0.7537229596820441	0.17010090183836224	0.9999999581384066	0.9999999469333498
2.71	0.2643091947051379	0.47953822188892814	-0.14089357071817155	0.33616286379151944	-0.4979169663770415	-0.7585752956626707	0.16878167044382744	0.9999999590394313	0.9999999477566965
2.72	0.2691045769240272	0.4745590522251577	-0.13848028839301932	0.33086961727569386	-0.4938009886525223	-0.7634154478968943	0.1674858731498745	0.9999999599386398	0.9999999485890915
2.73	0.27385016744627877	0.4696210423386325	-0.1361214167088902	0.3256220295498801	-0.4895519583875816	-0.7682442582997812	0.16621312728959736	0.9999999608351015	0.9999999494297755
2.74	0.2785463778696651	0.4647255227547567	-0.1338164692183268	0.32042141154219067	-0.48516843282103017	-0.773062567239012	0.16496305746196366	0.9999999617279325	0.9999999502779695
2.75	0.2831936330972126	0.4598738384265464	-0.13156494618505898	0.3152690867319179	-0.4806490638881791	-0.7778712134635906	0.1637352953213404	0.9999999626162417	0.9999999511328798
2.76	0.28779237148147807	0.4550673477876646	-0.12936633448375262	0.3101663901810448	-0.475992613917013	-0.7826710339854555	0.16252947936956513	0.9999999634992095	0.9999999519936975
2.77	0.2923430449593547	0.45030742164849447	-0.12722010750987142	0.3051146674107853	-0.4711979724877513	-0.7874628639104244	0.16134525475054873	0.999999964375897	0.9999999528596051
2.78	0.29684611917583964	0.44559544192361694	-0.12512572510116468	0.30011527311170305	-0.4662641744733953	-0.7922475362147827	0.16018227304741725	0.9999999652455319	0.9999999537297698
2.79	0.3013020735950758	0.440932800178883	-0.1230826334724049	0.29516956967579205	-0.46119041926678306	-0.7970258814637424	0.15904019208221754	0.9999999661072757	0.999999954603353
2.8	0.30571140159686466	0.43632089598621515	-0.1210902651651128	0.29027892553885476	-0.45597609118511184	-0.8017987274679429	0.15791867571823362	0.9999999669603641	0.9999999554795087
2.81	0.3100746105567268	0.43176113507436403	-0.11914803901412234	0.2854447133216162	-0.45062078102565595	-0.8065668988741568	0.15681739366498504	0.9999999678040059	0.9999999563573887
2.82	0.31439222190747046	0.42725492726410746	-0.11725536013295085	0.2806683077582815	-0.4451243087262706	-0.8113312166863986	0.15573602128600428	0.9999999686374902	0.9999999572361392
2.83	0.31866477118011155	0.4228036841768448	-0.11541161992004981	0.2759510834017189	-0.43948674706107815	-0.8160924977137363	0.1546742394095172	0.9999999694600757	0.9999999581149092
2.84	0.32289280802188	0.418408816706234	-0.11361619608811807	0.27129441209515265	-0.4337084462753422	-0.8208515539412709	0.15363173414218162	0.9999999702710772	0.9999999589928482
2.85	0.3270768961889423	0.41407173224348054	-0.1118684527187574	0.26669966020121755	-0.42779005953389215	-0.8256091918210012	0.1526081966860699	0.999999971069899	0.999999959869109
2.86	0.33121761351137713	0.4097938316481416	-0.11016774034483968	0.26216818558048904	-0.4217325690245912	-0.8303662114796196	0.15160332315911362	0.9999999718558779	0.9999999607428527
2.87	0.33531555182785855	0.4055765059578957	-0.10851339606303188	0.25770133431318926	-0.4155373125223396	-0.8351234058407321	0.15061681441926564	0.9999999726284553	0.9999999616132468
2.88	0.3393713168874375	0.4014211328326723	-0.10690474367898468	0.25330043715971895	-0.4092060101802997	-0.8398815596595409	0.14964837589266464	0.9999999733870755	0.9999999624794715
2.89	0.34338552821576424	0.39732907273086926	-0.10534109388773334	0.24896680575799557	-0.40274079127373086	-0.8446414484687008	0.1486977174061272	0.9999999741312676	0.9999999633407173
2.9	0.3473588189430729	0.39330166481813195	-0.1038217444918762	0.24470172855832112	-0.39614422057870935	-0.84940383743486	0.14776455302432212	0.9999999748605436	0.999999964196191
2.91	0.3512918355912542	0.38934022261234486	-0.10234598066008795	0.24050646649967364	-0.3894193240238031	-0.8541694801263386	0.14684860089201726	0.999999975574478	0.9999999650451172
2.92	0.35518523781737765	0.3854460293721068	-0.10091307522848372	0.2363822484349251	-0.3825696132085148	-0.8589391171934784	0.1459495830818168	0.999999976272692	0.9999999658867371
2.93	0.3590396981110987	0.38162033324002165	-0.09952228904727366	0.23233026631653647	-0.3755991083392083	-0.8637134749644226	0.14506722544783457	0.9999999769548504	0.9999999667203124
2.94	0.36285590144349894	0.37786434215662956	-0.09817287137503065	0.22835167015875302	-0.3685123590928028	-0.8684932639604603	0.14420125748576937	0.9999999776206533	0.9999999675451295
2.95	0.36663454486506525	0.3741792185657015	-0.09686406032273288	0.22444756279719888	-0.36131446288240876	-0.8732791773365696	0.14335141219986325	0.9999999782698303	0.999999968360499
2.96	0.37037633705072226	0.37056607393687746	-0.09559508334953293	0.2206189944719967	-0.35401107996926906	-0.8780718892544359	0.14251742597723094	0.9999999789021863	0.999999969165756
2.97	0.37408199779009105	0.3670259631371848	-0.09436515781194389	0.21686695726606178	-0.3466084448438802	-0.8828720531969603	0.14169903847004792	0.9999999795175039	0.9999999699602661
2.98	0.3777522574214629	0.36355987868874595	-0.09317349156781637	0.21319237943595087	-0.3391133732882814	-0.8876803002351015	0.1408959924860703	0.9999999801157091	0.9999999707434206
2.99	0.38138785620835036	0.36016874495586315	-0.09201928363610674	0.2095961196784805	-0.3315332645334146	-0.8924972372597824	0.14010803388793758	0.9999999806966582	0.999999971514645


==> data/new/none.dat <==
t x1 x2 z1 z2 u hx hz rho MA
0.0	-1.75	0.0	-1.7501343945608077	-0.00045678184757177575	1.0	3.5	3.500268580471959	0.1343199491326345	0.0
0.01	-1.75	0.01	-1.748280504800696	0.009589241875793195	1.0	3.4999	3.4964690560416396	-1.8606704089011132	0.00537279796530538
0.02	-1.7499	0.02	-1.750916466267277	0.019601537369265534	1.0	3.4994	3.5014487122673152	2.733816616970764	-0.06905401839073914
0.03	-1.7497	0.03	-1.750560552259213	0.029338453309969613	1.0	3.4985	3.5002603596758046	-0.1522666658922423	0.040298646288091405
0.04	-1.7494	0.04	-1.750292746313248	0.04134745847939358	1.0	3.4972000000000003	3.4988758803037907	-0.05749697416276253	0.034207979652401715
0.05	-1.749	0.05	-1.7495460802574376	0.05244935765275733	1.0	3.4955000000000003	3.4963412253966886	-0.39083875280233527	0.031908100685891214
0.06	-1.7485000000000002	0.060000000000000005	-1.7487308288473884	0.059723895490567995	1.0	3.4934000000000003	3.4938947140022085	-0.1278825989264073	0.016274550573797803
0.07	-1.7479000000000002	0.07	-1.748143788722538	0.07070308929869365	1.0	3.4909000000000003	3.4912886506086966	-0.05894502413417066	0.011159246616741511
0.08	-1.7472000000000003	0.08	-1.746643940102709	0.08130301052510268	1.0	3.4880000000000004	3.486677700684973	-0.8396632889330011	0.008801445651374685
0.09	-1.7464000000000004	0.09	-1.746964204232622	0.089996215186567	1.0	3.4847000000000006	3.4858290897173374	1.2471103327825261	-0.024785085905945362
0.1	-1.7455000000000005	0.09999999999999999	-1.7473295541563638	0.09935199301292853	1.0	3.481000000000001	3.4847882897970868	1.3241257650993294	0.025099327405355677
0.11	-1.7445000000000006	0.10999999999999999	-1.7447352432411223	0.10929572193285117	1.0	3.4769000000000014	3.4775249316494214	-1.5867844679885714	0.07806435800932884
0.12	-1.7434000000000005	0.11999999999999998	-1.7437785470936982	0.11816246587292574	1.0	3.472400000000001	3.473594725846226	0.26857085829518895	0.014592979289786001
0.13	-1.7422000000000004	0.12999999999999998	-1.7430054642391486	0.13082409050139562	1.0	3.4675000000000007	3.4688959858227797	0.05988715134600729	0.025335813621593567
0.14	-1.7409000000000003	0.13999999999999999	-1.7410070172825667	0.1399966034620359	1.0	3.4622000000000006	3.462414985584227	-0.5693818653940651	0.02773129967543386
0.15	-1.7395000000000003	0.15	-1.7406804590145755	0.15120903076791994	1.0	3.4565000000000006	3.458496747043377	0.8809527862843499	0.004956025059671254
0.16	-1.7380000000000002	0.16	-1.7380695782816378	0.15875595387286065	1.0	3.4504000000000006	3.450935703673194	-0.701276203444273	0.04019413651104526
0.17	-1.7364000000000002	0.17	-1.7370848259378104	0.17036347110600025	1.0	3.4439	3.4451459395883357	0.324596784837769	0.01214308837327434
0.18	-1.7347000000000001	0.18000000000000002	-1.7343818407405263	0.17928605957385257	1.0	3.4370000000000003	3.4366201903235334	-0.7943257659216106	0.02512695976678509
0.19	-1.7329	0.19000000000000003	-1.7340288813820084	0.18993209757082613	1.0	3.4297000000000004	3.431983561076363	1.2953562884271472	-0.006646070870079343
0.2	-1.731	0.20000000000000004	-1.7316153119668747	0.20103121860511983	1.0	3.422	3.42281707307989	-0.7215056443230733	0.045168180667006536
0.21	-1.729	0.21000000000000005	-1.7307540668638879	0.20995278034497294	1.0	3.4139000000000004	3.4174279637531915	1.34748390436431	0.016307954894083612
0.22	-1.7269	0.22000000000000006	-1.72640325482046	0.21941581317656308	1.0	3.4054	3.4046632105689874	-2.0859738756012853	0.070207311068656
0.23	-1.7247000000000001	0.23000000000000007	-1.7245421257543345	0.22932373797466937	1.0	3.3965	3.3964948747099943	0.3455287238718277	-0.01323164395539541
0.24	-1.7224000000000002	0.24000000000000007	-1.7246536688126919	0.24076716155227096	1.0	3.3872000000000004	3.3913385115434465	2.002094543743948	0.0005895049994776991
0.25	-1.7200000000000002	0.25000000000000006	-1.7194795803469436	0.24906099685471317	1.0	3.3775000000000004	3.376927780539624	-2.274337995326288	0.08067328674923564
0.26	-1.7175000000000002	0.26000000000000006	-1.7179085496725015	0.26178077323806825	1.0	3.3674000000000004	3.367287926107882	0.20102752156355622	-0.015673031029121258
0.27	-1.7149000000000003	0.2700000000000001	-1.7134845858031695	0.26869272913977643	1.0	3.3569000000000004	3.354773388913758	-0.9439169150189433	0.0667948861894655
0.28	-1.7122000000000004	0.2800000000000001	-1.7115224325730638	0.2810962354529511	1.0	3.3460000000000005	3.3440297715603067	0.0473706709114502	-0.08031445509012275
0.29	-1.7094000000000005	0.2900000000000001	-1.7101845366522375	0.29052222931950394	1.0	3.334700000000001	3.3359659075757007	1.576291540852347	-0.07232896161797508
0.3	-1.7065000000000006	0.3000000000000001	-1.7057161322250578	0.30047128184297733	1.0	3.3230000000000013	3.321149273237754	-1.4838827813461624	-0.006977421017370711
0.31	-1.7035000000000007	0.3100000000000001	-1.703129538561371	0.312294943890075	1.0	3.310900000000001	3.308730945143437	-0.14466229941141148	-0.0506991821591238
0.32	-1.7004000000000006	0.3200000000000001	-1.700702022446025	0.3196797162010254	1.0	3.298400000000001	3.299208923941682	1.4602004833995896	-0.05137037017852394
0.33	-1.6972000000000005	0.3300000000000001	-1.6959583607560813	0.32869092066999256	1.0	3.2855000000000008	3.283879000181275	-1.1619208429166556	0.009395450122826459
0.34	-1.6939000000000004	0.34000000000000014	-1.6918194135095053	0.3410971520456936	1.0	3.2722000000000007	3.2672915598853276	-1.5848098089256908	-0.0034948520365196867
0.35	-1.6905000000000003	0.35000000000000014	-1.6900406381616424	0.34918151686433335	1.0	3.2585000000000006	3.258153544603608	2.1746371375779234	-0.11677165770484839
0.36	-1.6870000000000003	0.36000000000000015	-1.6861333561391796	0.3618450651580301	1.0	3.2444000000000006	3.24133486109914	-1.2982584061082647	-0.08275120280570461
0.37	-1.6834000000000002	0.37000000000000016	-1.6828237242612085	0.3695150902565225	1.0	3.2299	3.229106046595131	1.0983609315460088	-0.07121016033049235
0.38	-1.6797000000000002	0.38000000000000017	-1.679313456432584	0.38061850670696223	1.0	3.2150000000000003	3.21375646521733	-0.2199397630271066	-0.038018557400459514
0.39	-1.6759000000000002	0.3900000000000002	-1.6761278315565393	0.38903995882965803	1.0	3.1997	3.2009035735468965	1.1518168101820394	-0.04921163397538411
0.4	-1.6720000000000002	0.4000000000000002	-1.6713204298935715	0.40073603223520127	1.0	3.184	3.182051492255531	-1.483584130326852	0.01963631304766008
0.41	-1.6680000000000001	0.4100000000000002	-1.6678028264278015	0.41282251705653605	1.0	3.1679	3.165183222266709	-0.3438171842019956	-0.07494516361678799
0.42	-1.6639000000000002	0.4200000000000002	-1.665268833219643	0.4210106752841094	1.0	3.1514	3.1532876777361043	2.1745311680074035	-0.06064680284709691
0.43	-1.6597000000000002	0.4300000000000002	-1.6600602527575794	0.42955448420671727	1.0	3.1345	3.13560345061306	-0.3430248555959102	0.013350572479688462
0.44	-1.6554000000000002	0.4400000000000002	-1.6553481312240323	0.4405555851547718	1.0	3.1172000000000004	3.1166070388370013	-0.7856132284759378	0.03140260889271647
0.45	-1.6510000000000002	0.45000000000000023	-1.6514462648332262	0.44864660306718723	1.0	3.0995000000000004	3.1016087552227263	1.2422154765875033	-0.051836171783406916
0.46	-1.6465000000000003	0.46000000000000024	-1.6458831222162928	0.4598597305760502	1.0	3.0814000000000004	3.0802952726271084	-1.4865312264924315	0.026712673053016132
0.47	-1.6419000000000004	0.47000000000000025	-1.6402565457491678	0.4720208453673359	1.0	3.0629000000000004	3.057709413037041	-1.8539591133827276	-0.0866479321812535
0.48	-1.6372000000000004	0.48000000000000026	-1.6379266884704826	0.4800441528771369	1.0	3.0440000000000005	3.0454109882294373	3.0133671103884305	-0.07736734169251118
0.49	-1.6324000000000005	0.49000000000000027	-1.6330589669042015	0.4925302870936808	1.0	3.0247000000000006	3.0235318501038195	-1.1599993789693561	0.029346193768152933
0.5	-1.6275000000000006	0.5000000000000002	-1.6277357109582566	0.5006962109937689	1.0	3.005000000000001	3.0047747262129967	0.46576099184072906	-0.0971375631403793
0.51	-1.6225000000000007	0.5100000000000002	-1.6236742729544662	0.5100127832344253	1.0	2.9849000000000014	2.9872355068464076	1.1539589212197232	0.012466396346301431
0.52	-1.6174000000000006	0.5200000000000002	-1.6156309288864374	0.5192741330562907	1.0	2.964400000000001	2.9616162325115125	-2.2739122227053143	0.05058365233254809
0.53	-1.6122000000000005	0.5300000000000002	-1.6114101105124323	0.5322973964716559	1.0	2.9435000000000007	2.9394797027343613	-0.5631735339361196	-0.0026161599749067576
0.54	-1.6069000000000004	0.5400000000000003	-1.6060443791767003	0.5396768281138236	1.0	2.9222000000000006	2.920837679550403	1.2081613624555214	-0.027037928168809518
0.55	-1.6015000000000004	0.5500000000000003	-1.6023701301283866	0.5509539759450062	1.0	2.9005000000000005	2.9011899766471627	0.8932814856754259	-0.04176313530468257
0.56	-1.5960000000000003	0.5600000000000003	-1.5949194034517429	0.5591548105270151	1.0	2.8784	2.8771847047679837	-0.817055092817658	0.05332343537618098
0.57	-1.5904000000000003	0.5700000000000003	-1.5903492848277467	0.5717754757976943	1.0	2.8559	2.8537713749318137	-0.41450606150740116	0.02642772363993108
0.58	-1.5847000000000002	0.5800000000000003	-1.5854031252749585	0.5809053711548178	1.0	2.833	2.8333552003134006	1.1053515890570766	-0.04856053815634853
0.59	-1.5789000000000002	0.5900000000000003	-1.578460234855479	0.5899636593214078	1.0	2.8097	2.808863350391052	-0.49854384388828465	0.04213035912260079
0.6	-1.5730000000000002	0.6000000000000003	-1.5717588839187215	0.601097195680588	1.0	2.786	2.782199929182376	-1.2723846266227183	0.08558099772409701
0.61	-1.5670000000000002	0.6100000000000003	-1.5667247588249076	0.6094132336969962	1.0	2.7619	2.7620650282447854	1.712187651706372	-0.05229987284392866
0.62	-1.5609000000000002	0.6200000000000003	-1.560913234455733	0.6180281333248371	1.0	2.7374	2.7398676953304832	0.9695543039583092	0.06811796946865681
0.63	-1.5547000000000002	0.6300000000000003	-1.5544789035942213	0.6302827657372109	1.0	2.7125	2.7117014424030947	-1.4185274748987364	0.06296570436514884
0.64	-1.5484000000000002	0.6400000000000003	-1.5468257127886216	0.6412385564248059	1.0	2.6872	2.682464539331474	-1.6543128449488482	0.01502219589028364
0.65	-1.5420000000000003	0.6500000000000004	-1.5431317546446888	0.6509421500041086	1.0	2.6615	2.662537826637406	2.4424068573327347	-0.09722299031495187
0.66	-1.5355000000000003	0.6600000000000004	-1.5351876222932386	0.6593425719486148	1.0	2.6354	2.635642617402663	-0.3175985707480665	0.0598166491914316
0.67	-1.5289000000000004	0.6700000000000004	-1.528750715871049	0.6696536226077648	1.0	2.6089	2.609065457470395	-0.043064564777954915	0.06086539372958878
0.68	-1.5222000000000004	0.6800000000000004	-1.5222777074152234	0.6815416499169136	1.0	2.5820000000000003	2.580056394258978	-0.8794699557482384	-0.02783843558182558
0.69	-1.5154000000000005	0.6900000000000004	-1.5159647366211961	0.6920742685114594	1.0	2.5547000000000004	2.5529626801067207	0.11015929548867617	-0.049296239587918705
0.7	-1.5085000000000006	0.7000000000000004	-1.5081188668022338	0.7006110574214253	1.0	2.5270000000000006	2.5253818798233	0.08199357118422568	-0.01346533862933414
0.71	-1.5015000000000007	0.7100000000000004	-1.5007083335226816	0.7113458076071949	1.0	2.498900000000001	2.495403809045031	-0.756203121707762	-0.059874214845465276
0.72	-1.4944000000000006	0.7200000000000004	-1.4941400721710665	0.7193397209177841	1.0	2.4704000000000006	2.4708305102520574	1.6156544671288595	-0.030661090654078474
0.73	-1.4872000000000005	0.7300000000000004	-1.4873274892382677	0.7287472605889073	1.0	2.4415000000000004	2.4435824086606988	0.6573482797507613	0.10812345256638502
0.74	-1.4799000000000004	0.7400000000000004	-1.4799050391286828	0.7398093377560262	1.0	2.4122000000000003	2.4124922220263554	-0.7409138731327706	0.013882699340878242
0.75	-1.4725000000000004	0.7500000000000004	-1.4737108018464076	0.751252933294225	1.0	2.3825000000000003	2.383040633909638	0.09551847827447989	0.030646119574341664
0.76	-1.4650000000000003	0.7600000000000005	-1.4630763225359897	0.761147331075602	1.0	2.3524	2.3468073854684675	-2.422663393081627	0.0158364190316917
0.77	-1.4574000000000003	0.7700000000000005	-1.4569303300499585	0.7708615835114033	1.0	2.3219	2.3196330791662088	1.3364488165390427	-0.12722847354036232
0.78	-1.4497000000000002	0.7800000000000005	-1.4493555551007926	0.7803216331544777	1.0	2.2909999999999995	2.289809259032714	0.4381263921921698	0.01718596802941197
0.79	-1.4419000000000002	0.7900000000000005	-1.4420600680239004	0.789859052324102	1.0	2.2596999999999996	2.260242813509472	0.6858394587325288	0.05723796507454353
0.8	-1.4340000000000002	0.8000000000000005	-1.433983001897618	0.8003936349357688	1.0	2.2279999999999998	2.2273360329495437	-0.4738634610000237	0.03634508892562385
0.81	-1.4260000000000002	0.8100000000000005	-1.425819738934774	0.8096431460426669	1.0	2.1958999999999995	2.1961174539356807	0.3487678334796249	-0.018340708941394116
0.82	-1.4179000000000002	0.8200000000000005	-1.4185072405094372	0.8200491096926673	1.0	2.1633999999999993	2.164533938711138	0.34910148925803935	0.028292208110497194
0.83	-1.4097000000000002	0.8300000000000005	-1.411392195097834	0.8296151966770914	1.0	2.1304999999999996	2.1345230156380994	1.1135502398640362	0.05883651014111483
0.84	-1.4014000000000002	0.8400000000000005	-1.4011304062530452	0.8398295839281195	1.0	2.0971999999999995	2.096947082465212	-1.6447412676595015	0.05916445617339317
0.85	-1.3930000000000002	0.8500000000000005	-1.392558453706356	0.8508943772048678	1.0	2.0634999999999994	2.061095666253852	-0.823111606924416	0.013316559222544502
0.86	-1.3845000000000003	0.8600000000000005	-1.3855372646496853	0.8594213446156451	1.0	2.0294	2.0324694817184072	2.0905060618101996	0.03128748001047661
0.87	-1.3759000000000003	0.8700000000000006	-1.375335933600832	0.8686361279127894	1.0	1.9949	1.99614314448634	-0.6990666911133653	0.04642021641462972
0.88	-1.3672000000000004	0.8800000000000006	-1.3670520176968046	0.8784283462768325	1.0	1.96	1.9624676758509585	0.43992379952916644	-0.020324623388237276
0.89	-1.3584000000000005	0.8900000000000006	-1.3581685460207071	0.8889588555937906	1.0	1.9247	1.9260892451027924	-0.42702449071605697	0.05401342758887884
0.9	-1.3495000000000006	0.9000000000000006	-1.348957525202234	0.8990592980548548	1.0	1.8890000000000002	1.8896074289855798	-0.30649000444516844	0.10310496175819046
0.91	-1.3405000000000007	0.9100000000000006	-1.339987932570099	0.9098972700828808	1.0	1.8529000000000004	1.852062823035919	-0.5489696725486578	-0.00685091271292561
0.92	-1.3314000000000006	0.9200000000000006	-1.330786394839404	0.9213590373203153	0.9673875661967438	1.8164000000000002	1.81267031402699	-1.0669845936452205	-0.016105756784949285
0.93	-1.3222000000000005	0.929673875661968	-1.3214868031223521	0.9290272044879548	0.9158556939643168	1.7801064849116566	1.7798820595659999	1.303440069602255	-0.057062557939639894
0.94	-1.3129032612433809	0.9388324326016112	-1.3138287898328567	0.9380806564740346	0.8630191866271915	1.7444001859821028	1.7476622616149577	1.2636189019147794	0.03025384307437982
0.95	-1.3035149369173646	0.9474626244678831	-1.3038585651290517	0.9483541258376017	0.8013751780286366	1.7093444490711605	1.7083415822649017	-1.5600105783968243	0.07639222733142395
0.96	-1.2940403106726859	0.9554763762481695	-1.2941372218601783	0.9545459727040712	0.7569781630986313	1.675145515777038	1.6771164297147951	1.0870510263650772	0.010712061348181976
0.97	-1.2844855469102041	0.9630461578791558	-1.285745844682129	0.9636461683333434	0.7048557921027518	1.6415131916146044	1.6428777516207238	-0.23115496588793738	0.08444222727109554
0.98	-1.2748550853314125	0.9700947158001834	-1.2745964796624467	0.9702023233107162	0.6572836124331121	1.6086264130393864	1.6079004111673818	-0.743705549369716	0.010569849950423663
0.99	-1.2651541381734106	0.9766675519245145	-1.2648497114875679	0.9764705020386426	0.6141857622250637	1.5764287693645969	1.576204781623537	0.18101243692818714	-0.045472303214395444
1.0	-1.2553874626541655	0.9828094095467651	-1.2547459199904696	0.9848185190325237	0.5633584206601214	1.54486058981467	1.539624324551526	-1.7913979575617796	-0.008595250811957134
1.01	-1.2455593685586979	0.9884429937533663	-1.247299548147099	0.988771768493215	0.53415533742093	1.5140991852172783	1.516929486124998	2.892235266722898	-0.08407190824540749
1.02	-1.2356749386211643	0.9937845471275756	-1.2369908721950502	0.9938419176360046	0.4954692097058775	1.483742151132768	1.4862599871396895	-0.10736939023339163	0.12852403814677352
1.03	-1.2257370931498885	0.9987392392246344	-1.224625266498969	0.9998411079523217	0.44979865332335933	1.4539941183327758	1.4495682918466115	-2.4573819493966487	0.07077130987587613
1.04	-1.215749700757642	1.003237225757868	-1.2154715123399498	1.003873394840999	0.4176899588376095	1.4250144703689411	1.4231812318103072	0.9269674311650746	-0.04504902378767662
1.05	-1.2057173285000635	1.007414125346244	-1.2069310200890262	1.0096244182319207	0.38122706731878275	1.396551437052989	1.394520574287908	-0.06412442255787812	-0.035403904890374774
1.06	-1.1956431872466011	1.0112263960194319	-1.1958522436445318	1.012705271874204	0.3489931943170097	1.3687075504867534	1.3661325196072582	-0.17008119184879683	-0.01901434335268897
1.07	-1.1855309232864069	1.014716327962602	-1.1868684632308937	1.0158842863163071	0.3207370773915448	1.341412620338907	1.3417160432773947	1.0246206388113694	-0.03976830436582584
1.08	-1.175383760006781	1.0179236987365174	-1.1740914815861438	1.0166039430541522	0.29322672326975874	1.3145988635641295	1.3146993861390377	-0.0625580267707942	-0.012747538383692643
1.09	-1.1652045230194157	1.0208559659692151	-1.1652844898748054	1.0221889965289366	0.2577895472272189	1.288262142783892	1.2856986351247763	-0.9468267433767058	-0.05979186904908585
1.1	-1.1549959633597235	1.0234338614414873	-1.153807532134313	1.0233361958518425	0.23165593051160327	1.2625750579744137	1.2603980945281055	0.1462278003574281	-0.03187528807777404
1.11	-1.1447616247453087	1.0257504207466033	-1.1434821282561747	1.0251596210959582	0.2056776158091056	1.2373593238287839	1.236012007786741	0.28902176387072137	0.006898288213499751
1.12	-1.1345041205378428	1.0278071969046942	-1.1355785579294482	1.0263515779924657	0.18649357620046592	1.2126206070666006	1.217759554211272	2.260250512178068	-0.06516108370407939
1.13	-1.1242260485687958	1.0296721326666989	-1.1253438503320772	1.0288783072922665	0.1586376357616449	1.1882273963472036	1.1920971294475549	-0.4549469324632004	0.053211604427577955
1.14	-1.113929327242129	1.0312585090243154	-1.1149500638438832	1.0308388732900624	0.13235091850614422	1.164364542049204	1.167271345001841	-0.3420330321143389	0.01741677514788327
1.15	-1.1036167421518857	1.0325820182093768	-1.1027881225220832	1.0316371926249561	0.10630069950568077	1.1410078599744216	1.1413009478370657	-0.9139027419411354	0.020816433491951995
1.16	-1.093290921969792	1.0336450252044336	-1.0960274933811511	1.0313186392746465	0.09416896783777029	1.1181598058097098	1.1284368510469938	3.4705489204019524	-0.00348007600788669
1.17	-1.0829544717177475	1.0345867148828112	-1.0816224455345027	1.0345975292010028	0.056307223625569836	1.0955392728234878	1.0928528436401856	-4.528800607813939	0.15730066771013773
1.18	-1.0726086045689194	1.035149787119067	-1.071424115225556	1.0350118379370825	0.035349245779695004	1.0736821273651893	1.0715987257812143	0.20978440458574332	0.01882802714338897
1.19	-1.0622571066977287	1.035503279576864	-1.0626742631375248	1.0363777642397285	0.014369173421727499	1.0522471713810164	1.0512696560645114	0.38297856796693525	-0.024918199457271487
1.2	-1.05190207390196	1.0356469713110812	-1.0519625858211865	1.0356479057868295	-0.0041416768007109805	1.0312394986181046	1.0313585868817272	0.3871429939109376	-0.06014381281518525
1.21	-1.0415456041888491	1.035605554543074	-1.0397516737494072	1.0369718326177095	-0.03161037332969707	1.0106123437772303	1.0041927658562835	-2.2723426687754285	0.017742330077125223
1.22	-1.0311895486434184	1.035289450809777	-1.0320351544352964	1.0355713382782503	-0.04240077380286267	0.9905548503288271	0.9916623122071864	2.6257097993594005	-0.116633417728495
1.23	-1.0208366541353207	1.0348654430717483	-1.020136993935353	1.0342445987133548	-0.06152558194604896	0.9707268230065553	0.9706120979029578	-0.42360368035705254	-0.0023588271186014962
1.24	-1.0104879997046032	1.0342501872522878	-1.0087717693672655	1.0341535850149206	-0.08324071484832718	0.951302549577814	0.9480699013353184	-1.088923434652176	0.010445247641905034
1.25	-1.0001454978320803	1.0334177801038045	-1.0009902725669442	1.033243983446972	-0.09567591897574657	0.9323386874294854	0.9343874158045218	1.837689264772632	-0.04035218722130951
1.26	-0.9898113200310422	1.032461020914047	-0.9887263320745957	1.032830519204051	-0.11823501937982828	0.9136468803552082	0.9107137827498819	-1.7355976227148688	0.10481130167206702
1.27	-0.9794867098219018	1.0312786707202488	-0.9802763367266624	1.0320481429331962	-0.1323764203707054	0.8954377229612802	0.8954293041214656	1.0208258246315742	-0.0803020139054437
1.28	-0.9691739231146993	1.0299549065165419	-0.9676505939196351	1.0307285158458612	-0.15312334815427286	0.8775407367719001	0.8728999144614584	-1.6097922812188525	-0.03517420531084501
1.29	-0.9588743740495339	1.0284236730349992	-0.9590738416027351	1.0288531597023804	-0.16449801327862956	0.8600934968402689	0.8596088589758983	1.4543656862404208	-0.0012706185837331673
1.3	-0.948590137319184	1.026778692902213	-0.9494847686790179	1.0262586078490235	-0.17587750231251342	0.8429057904403912	0.8457628071738201	1.1694014515143827	0.019825311619280646
1.31	-0.9383223503901619	1.0250199178790877	-0.9364173331454626	1.0238277970219802	-0.19458007417399648	0.825978868731472	0.824611308336044	-1.4805562640318668	0.06916634658217104
1.32	-0.928072151211371	1.0230741171373479	-0.9279404106241765	1.0232929364912084	-0.20965702143053822	0.8094636532663781	0.8087523873755527	0.22216396537013525	0.016747343694848284
1.33	-0.9178414100399975	1.0209775469230424	-0.9177914272546048	1.0214058022722305	-0.22429161863850555	0.7932876687590018	0.7923130415938306	-0.0910173968323198	-0.015350923242801073
1.34	-0.9076316345707671	1.0187346307366574	-0.9072154846561592	1.0177841451537613	-0.23505744622468305	0.7774430212793806	0.7785464031859459	0.7305747618723457	-0.0164892980452621
1.35	-0.8974442882634005	1.0163840562744106	-0.8982942302783741	1.0149452901811018	-0.2448119855217208	0.7618520266779767	0.7664745184959472	1.2309727909565191	0.05060676216469995
1.36	-0.8872804477006564	1.0139359364191933	-0.8875706860402761	1.0133235267339722	-0.26152232479999205	0.7464948122390462	0.7483168022479769	-0.9924152638071684	0.09399656178866359
1.37	-0.8771410883364644	1.0113207131711934	-0.8774684086822669	1.0121611712144087	-0.2783100146254538	0.7315125917838377	0.7304665808504103	-1.012775673986544	0.04273908068154796
1.38	-0.8670278812047525	1.0085376130249388	-0.8670590934462599	1.0098864371303324	-0.2927446644176048	0.7169076455234638	0.7142475709927227	-0.564229988410131	-0.08818196676503652
1.39	-0.8569425050745031	1.0056101663807628	-0.8563102064968942	1.0058392913009677	-0.30316131102574984	0.7026332034206606	0.7009077330689553	0.3360884623807095	-0.09255328900291372
1.4	-0.8468864034106954	1.0025785532705054	-0.8466967205705035	1.0023859984911778	-0.31302337402320357	0.6886090513434113	0.6886157511698514	0.6133614482283235	-0.06542842922311178
1.41	-0.8368606178779904	0.9994483195302734	-0.8362288873627698	0.9986427390056876	-0.3239119174600913	0.6748242923440934	0.6751704545567577	0.11914950771818625	-0.004337861616333423
1.42	-0.8268661346826877	0.9962092003556724	-0.8259612354123459	0.9958224348992777	-0.3369700000354505	0.6612994984920871	0.6602601489759656	-0.49529233830341624	-0.13839383812368403
1.43	-0.816904042679131	0.9928395003553179	-0.8158596044650016	0.9917325950097378	-0.3464108448317258	0.6480778118924647	0.6481856689252546	0.4056787980034882	0.022946492656736855
1.44	-0.8069756476755778	0.9893753919070006	-0.8072571683604124	0.9905181771116102	-0.3605487590552836	0.6350876292400246	0.6333880775323176	-0.6496383159324263	0.030782268393446638
1.45	-0.7970818937565078	0.9857699043164478	-0.7965652213491049	0.9873142401262541	-0.3737140529209262	0.6224214832569569	0.6183410339421272	-0.8428289296015797	-0.010522406962527826
1.46	-0.7872241947133434	0.9820327637872386	-0.787319064161898	0.9813791337867805	-0.37686353516400595	0.6100600402750844	0.6115331240917043	1.9889995893141599	-0.05972128390302853
1.47	-0.7774038670754709	0.9782641284355985	-0.7777909167939525	0.9782612039973054	-0.3881114288333811	0.5978070291670807	0.5985868503416474	-0.25109727509291146	0.11073240642055504
1.48	-0.7676212257911149	0.9743830141472647	-0.7682756532740592	0.9752960149139539	-0.3998242780754908	0.5858201933235212	0.5853489898410791	-0.4485614138800233	-0.004339876557537438
1.49	-0.7578773956496423	0.9703847713665098	-0.7581265902733052	0.9699578029811874	-0.4067421910376865	0.5741081867992511	0.5754350409825185	0.6492658726414975	-0.005338185898456273
1.5	-0.7481735479359772	0.9663173494561329	-0.748739414555969	0.9668281962046196	-0.41797097938942906	0.5625778760120284	0.5627220681356597	-0.42768986815527077	0.06418938639329066
1.51	-0.7385103744414159	0.9621376396622386	-0.7383025527005327	0.9615767653562682	-0.42596862817964154	0.5513119112280079	0.5519752297280416	0.18901601836220092	-0.02642577892382545
1.52	-0.7288889980447935	0.9578779533804422	-0.7291840902956677	0.9573254616028287	-0.43394784439245804	0.5402478225172822	0.5418961411582662	0.3537856810226165	0.05055876671925734
1.53	-0.7193102185109891	0.9535384749365177	-0.7187595870474951	0.954614467797384	-0.44875087302929995	0.5293848138377183	0.5262303919669075	-1.7419443268727628	0.023877160974899034
1.54	-0.7097748337616239	0.9490509662062246	-0.709486591420896	0.947085733571748	-0.4488336402893234	0.5188519310662791	0.522001796106656	2.2918661217856906	0.018591079148742598
1.55	-0.7002843240995617	0.9445626298033314	-0.6986935736727857	0.9448072991380387	-0.4657891452558367	0.5083700865781381	0.504726314841056	-2.481208891846281	0.05209109657055341
1.56	-0.6908386978015283	0.939904738350773	-0.6899591558341529	0.9377183594876315	-0.4661482470902458	0.4982564784288215	0.5006025899481309	2.185662472163066	-0.09393331716387314
1.57	-0.6814396504180206	0.9352432558798706	-0.6820179597582544	0.9349547308636842	-0.47602214890171934	0.48819935316726015	0.48989557075212464	-0.24745059086708468	0.05271543228392418
1.58	-0.6720872178592219	0.9304830343908533	-0.672442302086383	0.9303644377735336	-0.4848184242229452	0.47837575842923374	0.4793066170991027	-0.2815728277484094	0.03393085003443539
1.59	-0.6627823875153134	0.9256348501486239	-0.662393201949651	0.9269750225849922	-0.4978249682448437	0.4687648992209613	0.4655037114028552	-1.539940495709047	0.02630863279779181
1.6	-0.6535260390138271	0.9206566004661755	-0.6537794582478783	0.9197593218515443	-0.498127721680814	0.45944350204571915	0.46160170636294395	1.9994951017542788	-0.0645119775054639
1.61	-0.6443194730091654	0.9156753232493673	-0.6430275440379298	0.9155754620309626	-0.5109341829570504	0.45017764841049746	0.44777666140264893	-1.6865659915861462	-0.03377108507355354
1.62	-0.6351627197766717	0.9105659814197968	-0.6366834142737087	0.9102393360948964	-0.5113030585105762	0.4411950330343456	0.4448311795729396	2.234131536687236	-0.06153711418471262
1.63	-0.6260570599624737	0.905452950834691	-0.6266470420873784	0.903709612004291	-0.5168768644858259	0.43226907374969814	0.43660302134581064	0.257185503653001	0.06833917424223857
1.64	-0.6170025304541268	0.9002841821898327	-0.6163522062557527	0.90029506458742	-0.5310723941550108	0.4234934522070376	0.4221732091910386	-2.110564391259648	0.10119579392476385
1.65	-0.6079996886322284	0.8949734582482827	-0.6074995448067859	0.8937719114412188	-0.5343656982224905	0.41502188629556624	0.416170859932282	0.9209315097749058	0.003329679779149544
1.66	-0.5990499540497456	0.8896298012660577	-0.5975214121325325	0.8895157744365676	-0.5460400783231145	0.4066587247988058	0.4038045112935784	-1.5016648725116708	0.01563248224101286
1.67	-0.590153656037085	0.8841694004828266	-0.5908911389652232	0.884290310576869	-0.5478714176009778	0.3985517833240091	0.3998129245503108	1.5425729542308644	-0.04920009296818144
1.68	-0.5813119620322568	0.8786906863068168	-0.5810782476825108	0.8792143188642526	-0.5574017978099244	0.3905266018621688	0.38913867686909	-0.9953761412567096	0.032314518733189815
1.69	-0.5725250551691886	0.8731166683287176	-0.5737817428946232	0.8723082722239368	-0.5567601772098305	0.3827173938249374	0.3866417639989367	2.0047011444112752	-0.023727678837218106
1.7	-0.5637938884859014	0.8675490665566193	-0.5646306390269739	0.8674016313365039	-0.5655118985330656	0.37494639408854125	0.3768756880087194	-0.7571819217068124	0.08244589957652992
1.71	-0.5551183978203352	0.8618939475712887	-0.5532476185671075	0.8620754455568276	-0.5785506185394975	0.36737561878065117	0.3633211633022121	-2.2688589103865033	0.08587177989232059
1.72	-0.5464994583446223	0.8561084413858937	-0.5478089679352866	0.8565036687280899	-0.5773288375244263	0.3600772532770604	0.3620194013258955	2.2800385488989745	-0.08444256009570594
1.73	-0.5379383739307634	0.8503351530106494	-0.5382733662821968	0.8496169893042593	-0.582520466851284	0.3528068754158822	0.3546977040499597	-0.018772855600238135	0.01680287286396952
1.74	-0.5294350224006569	0.8445099483421366	-0.5291903203265698	0.844387657265531	-0.5909578711402761	0.3456729919524756	0.3453901249107677	-0.8336659133202853	0.03399441519516093
1.75	-0.5209899229172356	0.8386003696307338	-0.5214229072918347	0.8398228675575384	-0.5980779057698418	0.3387292658896678	0.33754336571110266	-0.34718056713313294	-0.025322856243310363
1.76	-0.5126039192209282	0.8326195905730354	-0.5128447491179924	0.8333379662079197	-0.6025174110094627	0.3319524558358473	0.3312373323124329	0.1846912522050739	-0.022102484202424867
1.77	-0.5042777233151978	0.8265944164629407	-0.503904150590674	0.8254049654291696	-0.6044184880127932	0.3252971173026862	0.3265149442262192	0.7469089895446829	-0.02227547484870994
1.78	-0.49601177915056843	0.8205502315828128	-0.49630252863856383	0.8197283547174544	-0.6088332434714117	0.3187208757505291	0.32065048174934285	0.27181469440438494	-0.00655054250782729
1.79	-0.4878062768347403	0.8144618991480987	-0.48846378778074956	0.8145659572816304	-0.615243094806869	0.31226436850555284	0.31340987679936017	-0.3070984888952331	0.07399981834325861
1.8	-0.4796616578432593	0.80830946820003	-0.47795183241761274	0.8079994839164342	-0.6249496381394437	0.3059591193047033	0.3030404988260015	-1.581923218420433	-0.029958766083978322
1.81	-0.471578563161259	0.8020599718186356	-0.47343964681249023	0.8027875957884019	-0.6232984026412793	0.29985692792880747	0.302411369673258	2.1347710455786326	0.006012660853055589
1.82	-0.46355796344307265	0.7958269877922228	-0.46343153298556716	0.7956822834664178	-0.6308165006903796	0.2937753323877025	0.2937527697488015	-1.007429585617052	0.003977003789678246
1.83	-0.4555996935651504	0.789518822785319	-0.4566669087548183	0.7915018710486658	-0.6375768445676102	0.2878594155979848	0.2868586056360979	-0.38610530221628786	-0.026422156000320447
1.84	-0.4477045053372972	0.7831430543396429	-0.4493841816233937	0.7822299413558084	-0.6332476335589634	0.2820959671141695	0.286884682093276	2.284696666627538	-0.030603454979035584
1.85	-0.4398730747939008	0.7768105780040533	-0.44055027629331045	0.7761727497608064	-0.6409866035605565	0.2763114754888103	0.27865641511536954	-0.9688924274125071	0.12238203151442781
1.86	-0.43210496901386025	0.7704007119684477	-0.43013446383627085	0.7710715873614815	-0.6553918738652504	0.27069268102622934	0.26571753483638694	-2.9038469572131147	0.0036465303477564025
1.87	-0.42440096189417575	0.7638467932297952	-0.42324060835858746	0.7631652538132425	-0.6539936655004432	0.26534000026091	0.26406001208934404	1.4713092261674097	-0.04504470827732233
1.88	-0.4167624939618778	0.7573068565747908	-0.41599844582427015	0.7577558393539944	-0.6597809397374659	0.26001131290856483	0.25780297957346376	-0.37271706573230784	-0.0755576006981154
1.89	-0.4091894253961299	0.7507090471774162	-0.40955476201770263	0.7508882759029153	-0.6600342163552995	0.25481477727823576	0.25527632114695264	1.069755574050246	-0.10075370347352779
1.9	-0.40168233492435573	0.7441087050138632	-0.39972960253434725	0.745212736954151	-0.6724194721258274	0.24966690497130306	0.24411718174999786	-2.412295257970126	0.02645909513886794
1.91	-0.3942412478742171	0.7373845102926049	-0.39388545383849494	0.7386144447718437	-0.6720621816078998	0.24474657972896952	0.2422196096513709	1.2198328644610337	-0.10686997557093329
1.92	-0.38686740277129106	0.7306638884765259	-0.3883970608855989	0.731290891691091	-0.669067731800665	0.2398650876189451	0.2420077535008468	1.8896377263136312	0.001989933907974901
1.93	-0.3795607638865258	0.7239732111585192	-0.3805645665137377	0.7246826977708145	-0.674389741462111	0.23498431729787383	0.23596412057908978	-0.46959508266022437	0.015872524791285578
1.94	-0.37232103177494064	0.7172293137438981	-0.3713597146890941	0.7179285443367707	-0.6833974127402138	0.2302241750563383	0.2272980346046738	-1.5861669738539295	0.03690376713514499
1.95	-0.36514873863750164	0.7103953396164959	-0.3632836000216755	0.7093355152486085	-0.6850428012588077	0.22563593872616672	0.223410326850342	0.28651880936956725	-0.10673095759546321
1.96	-0.35804478524133665	0.7035449116039079	-0.3580250688417227	0.7039208706920972	-0.6866898615029213	0.22111412783892276	0.2205455454875252	0.6745962721196873	-0.06498292835240801
1.97	-0.35100933612529756	0.6966780129888787	-0.35101129619881566	0.6954307011011432	-0.6859518396041595	0.21665841846846295	0.2183987323636037	0.9486229851499317	0.05275527894783963
1.98	-0.3440425559954088	0.6898184945928371	-0.34478032489907673	0.6906842305796105	-0.6923109953611288	0.21223555650848958	0.2125159434268049	-0.6062913705408222	-0.0005013436021220708
1.99	-0.3371443710494804	0.6828953846392257	-0.3357382138322075	0.6846495488824017	-0.7038902264516635	0.2079426357374048	0.20273142287953877	-2.266054099258004	-0.024002084199745456
2.0	-0.33031541720308816	0.6758564823747091	-0.3301844178061578	0.6758150662225549	-0.6986707724390138	0.2038488496382609	0.2036428318789193	2.078532980863084	-0.08129761163725424
2.01	-0.32355685237934106	0.6688697746503189	-0.3225835584681066	0.6689201985794555	-0.7044297880546804	0.1997269293179137	0.19771288486863503	-0.7522601179358218	0.015730930282594438
2.02	-0.31686815463283785	0.6618254767697721	-0.3170616009412681	0.6616618624704047	-0.7032823066124458	0.19572334756413956	0.1963267816347315	1.0926471216629767	-0.02174712452304139
2.03	-0.3102498998651401	0.6547926537036477	-0.3109658010488209	0.6537972934028171	-0.702536698760897	0.19174638038601516	0.19448070123679245	0.8919580203598748	-0.0079175992383096
2.04	-0.30370197332810367	0.6477672867160388	-0.30227384193387163	0.6463724030172646	-0.7110792484120922	0.18780148891674853	0.18675040048543012	-1.5936999332104846	0.016888133799909954
2.05	-0.2972243004609433	0.6406564942319178	-0.298525949395959	0.6400247497303965	-0.7071672328243399	0.18400785732035518	0.1874202185244614	1.8779313674891032	-0.034575923972700096
2.06	-0.2908177355186241	0.6335848219036745	-0.28932562503268067	0.6332186103515277	-0.7193932100776375	0.18020574449053728	0.17768544156984145	-2.510241818413958	0.10381825946368135
2.07	-0.28448188729958734	0.6263908898028981	-0.2840526798320913	0.6271679134616361	-0.7213413437818503	0.17659822777110823	0.1747657679883603	0.29022612550926746	-0.08198225509602221
2.08	-0.2782179784015584	0.6191774763650797	-0.2785002134178469	0.6193458198403075	-0.7200091181260515	0.17305520956528792	0.17341118228203128	0.9328640632402049	-0.030076026650969468
2.09	-0.2720262036379076	0.6119773851838192	-0.2726445926923429	0.6107087437575626	-0.7178294605338835	0.16953608729939057	0.17232401568274563	1.0383148994397913	0.022682747967290265
2.1	-0.2659064297860694	0.6047990905784804	-0.2647097180059408	0.6044355992004762	-0.7285450383000645	0.16603091960758187	0.16407704243104287	-2.034495562618978	-0.02717252272021966
2.11	-0.2598584388802846	0.5975136401954797	-0.258331726748117	0.5958217618073399	-0.7286774468212451	0.162694327540916	0.16165988165303147	0.3937163369126151	-0.06979664812847845
2.12	-0.2538833024783298	0.5902268657272672	-0.25587108544758674	0.5892449586928081	-0.7207739376925915	0.15939885193042602	0.16453254955028435	2.655571995272682	0.0621058836365507
2.13	-0.24798103382105713	0.5830191263503414	-0.24729521508407865	0.584811561564997	-0.7390854120261636	0.15605076595179895	0.15258586762806697	-3.7206549335117316	0.1094763944007616
2.14	-0.2421508425575537	0.5756282722300797	-0.24086953693881427	0.5739617241562397	-0.734639076664692	0.15295377732452065	0.15230701308122518	1.2221644447877424	-0.024441120310415343
2.15	-0.2363945598352529	0.5682818814634328	-0.23441484224173417	0.5680906255448138	-0.7428179253768636	0.14984482287088668	0.14610272565157045	-1.3518220204200093	-0.01834476548091546
2.16	-0.23071174102061856	0.5608537022096642	-0.2323113909126298	0.5592600649030346	-0.7284788041208676	0.1468666067589504	0.15185096162991318	3.810657098504645	0.024074164021089226
2.17	-0.2251032039985219	0.5535689141684556	-0.22416285487437956	0.5537978753075664	-0.7442503314500364	0.1437678652634009	0.14163362305358423	-3.122061468523596	0.12770713338283365
2.18	-0.21956751485683734	0.5461264108539552	-0.22100570745027082	0.5449639540227065	-0.7338801903392742	0.14088097308145164	0.1450257037164791	2.759127342076935	-0.07276083441065545
2.19	-0.21410625074829778	0.5387876089505624	-0.21522923387334003	0.538715957462311	-0.7396706316575798	0.13792041393793136	0.14024358492214556	-0.8058816439782804	0.05638806257883093
2.2	-0.20871837465879217	0.5313909026339866	-0.20914838204296543	0.5320793576044788	-0.74592451414432	0.13506045791542132	0.13518832129713604	-0.9704103149782103	0.08759947577385695
2.21	-0.20340446563245232	0.5239316574925433	-0.2022711220443164	0.5241151354634547	-0.7522575478536029	0.13230454954202092	0.12984556886675735	-1.145316735990048	0.03732231079994583
2.22	-0.19816514905752688	0.5164090820140073	-0.19796527200522335	0.517799966993022	-0.753160010931027	0.1296519581285041	0.12781373819247205	0.2756539310632083	-0.035474209524443606
2.23	-0.1930010582373868	0.508877481904697	-0.19276603489763736	0.5091191189273765	-0.7518659428778849	0.12704582488510846	0.12632979253788656	0.5029934324564046	-0.06239297168791255
2.24	-0.18791228341833985	0.5013588224759181	-0.18840765311896474	0.5016811749352145	-0.7505760407100959	0.1244638979622405	0.12513130495355218	0.6194277480445963	-0.0180215795680235
2.25	-0.18289869519358068	0.4938530620688172	-0.18358008524060584	0.495150912979124	-0.7536392629810325	0.12190654347241436	0.12198574385715166	-0.26353208280972673	0.09739769432408053
2.26	-0.17796016457289252	0.48631666943900687	-0.17787856015842615	0.48672031353971723	-0.7557931045856123	0.11941642617153675	0.11886045670465165	-0.2833245326272495	0.003715091777168107
2.27	-0.17309699787850244	0.47875873839315075	-0.17336989148172463	0.48032320270564705	-0.7584347305055246	0.11698406616920351	0.11602940390603916	-0.17959072515622773	0.02247251518951094
2.28	-0.16830941049457093	0.4711743910880955	-0.16667373963290727	0.47001160827661376	-0.76077916934155	0.1146135141719043	0.11243656735104551	-0.5535937207719693	-0.02841699868325717
2.29	-0.16359766658369	0.46356659939468	-0.16344560237045033	0.46260556174897316	-0.7559750502068663	0.11230134109303228	0.11288729897981764	1.2525000315931927	-0.08623906832853093
2.3	-0.1589620005897432	0.45600684889261134	-0.16089076060368196	0.4569437965832449	-0.7527400769716526	0.10998175494251752	0.112983887971454	1.0961301574154227	0.02760893026361622
2.31	-0.15440193210081707	0.4484794481228948	-0.1536128001021931	0.44921942942869475	-0.7653095624954958	0.10767004881301784	0.10542750442814416	-2.3923572910843682	-0.003663118139331054
2.32	-0.1499171376195881	0.44082635249793983	-0.15133902215601813	0.4402892819261201	-0.7528366076572397	0.10550640218253832	0.10882339253301779	2.5474769907082635	0.0010522629538525586
2.33	-0.14550887409460872	0.4332979864213674	-0.14791732955034495	0.43403124886525146	-0.7524336452960805	0.10327060315240594	0.10745153410916006	0.39469186704721637	0.09134229756181247
2.34	-0.14117589423039503	0.4257736499684066	-0.1415903491202938	0.42632724344087636	-0.7620940690487279	0.10106858745337083	0.10142577974069136	-1.7588113230844595	0.06981540971409289
2.35	-0.13691815773071098	0.4181527092779193	-0.1368588639970788	0.418117266896614	-0.7634738219469019	0.09898462718495785	0.09889567911706326	-0.20495428876145252	-0.04206963918687716
2.36	-0.13273663063793179	0.4105179710584503	-0.1315105223360987	0.40977048172038866	-0.7678964170783369	0.09694825671391694	0.09510919698283801	-0.8108336465981113	0.031112011767423807
2.37	-0.1286314509273473	0.40283900688766694	-0.127054094899721	0.4027630775349286	-0.7718507522178069	0.09498363638445281	0.09189009317403507	-0.5842248789761539	-0.017069987573005267
2.38	-0.12460306085847062	0.3951204993654889	-0.12427445011885961	0.3970823079556866	-0.7711443216542253	0.09308591269810793	0.09087454094630448	0.4082657877202992	-0.14666186254295868
2.39	-0.12065185586481572	0.3874090561489466	-0.12146758584508958	0.38799261626763604	-0.7618591242771511	0.09121793494341376	0.0923969014119741	1.585265849510151	0.018494966306322552
2.4	-0.11677776530332626	0.3797904649061751	-0.1155859922593407	0.3794918278425574	-0.7703298708304307	0.08931473337300391	0.08715793711939615	-1.5599924902121156	0.03301902249521888
2.41	-0.1129798606542645	0.37208716619787074	-0.11393125549151512	0.37193233156637945	-0.7592872570621128	0.08751086205936712	0.08952885171862701	1.957754314360771	0.024692203703534654
2.42	-0.1092589889922858	0.3644942936272496	-0.10897077386642169	0.364263251134896	-0.7659554420055747	0.08566188789774393	0.08525383160547909	-1.1412532596541725	-0.04942390766222032
2.43	-0.1056140460560133	0.3568347392071939	-0.10515038762999543	0.3558964781210269	-0.7649921332107199	0.08389706100696051	0.08363847212104025	0.06973216224935594	0.029808420692556636
2.44	-0.10204569866394135	0.3491848178750867	-0.10291471350088428	0.3493531944528033	-0.7601803164885355	0.08216136029342523	0.08378177252739039	0.885157889052862	-0.07776738650054654
2.45	-0.09855385048519048	0.34158301471020136	-0.09879892267615782	0.3419212152016904	-0.7640166086221956	0.08042874503187133	0.08068772794731498	-0.644378642957919	-0.010125805179300862
2.46	-0.09513802033808846	0.3339428486239794	-0.09627122537820153	0.3338369774027834	-0.7570810642191597	0.07875821452907891	0.08109532327497654	0.9872413825535746	0.0029154617015107885
2.47	-0.09179859185184867	0.32637203798178777	-0.09131628268099229	0.3266912577724887	-0.7676540597548671	0.07707847652731183	0.07590538745701392	-1.670324832965104	0.0882177864432557
2.48	-0.08853487147203079	0.3186954973842391	-0.08928073941495723	0.3185529704268699	-0.7580136083526847	0.07550292289107405	0.07708548386213221	1.3147413631661629	0.010378635882123195
2.49	-0.0853479164981884	0.3111153613007122	-0.08586425733393066	0.3104787129314056	-0.757369892534429	0.0739030649591041	0.07533148348431914	-0.07412512065573286	0.042848553110513554
2.5	-0.08223676288518128	0.30354166237536795	-0.0821769804176116	0.3023121137604249	-0.7586555636114958	0.0723359849727607	0.07296134670892711	-0.38638146578741334	0.015106438362500372
2.51	-0.07920134626142761	0.295955106739253	-0.0777135486449674	0.2957586799736786	-0.7702386942076911	0.07081326731781257	0.06795390051016198	-1.6758498961794106	0.01019246304339293
2.52	-0.07624179519403508	0.2882527197971761	-0.07872689332816453	0.28851179474561756	-0.7427670816216465	0.06939395991760085	0.07421473094899171	3.6927314700012075	-0.04550855149869352
2.53	-0.07335926799606332	0.2808250489809596	-0.07309566944056195	0.2811907737047246	-0.7612898645993718	0.06785582785696828	0.06712308766446225	-2.675121358886134	0.10938433630760386
2.54	-0.07055101750625373	0.2732121503349659	-0.06828902755708308	0.27316130816571244	-0.7731708225757417	0.06645715592185146	0.06196095483536283	-1.8162794873071981	0.02452323078303726
2.55	-0.06781889600290407	0.26548044210920846	-0.06762374819147844	0.2661707479456783	-0.7580476824818543	0.06515792686330736	0.06440062932099508	1.807979982943681	-0.09822794997297837
2.56	-0.06516409158181198	0.2578999652843899	-0.06542961915581019	0.2565275097330377	-0.7464097510263688	0.06381579106993444	0.06505287506178664	0.9664369739837735	-0.06975395695184804
2.57	-0.06258509192896808	0.25043586777412624	-0.06295192100786594	0.2494964655510867	-0.7448646995754205	0.06245205999015652	0.06365535569324729	-0.0198793827320312	0.06459781365087763
2.58	-0.060080733251226814	0.24298722077837204	-0.059844044836696586	0.24307769028592832	-0.750691533692923	0.061118677040856315	0.06060132615865148	-0.8396622707544146	-0.03809644128673414
2.59	-0.057650861043443094	0.2354803054414428	-0.05857116160063491	0.23409447183075946	-0.733688279898304	0.05985074783609099	0.06234210145954759	1.4653741343278974	-0.08747060679879941
2.6	-0.05529605798902867	0.22814342264245976	-0.053903005368962004	0.22924573520751138	-0.758981760000562	0.05854269468304131	0.055252403627091586	-2.827165448105223	0.0414968114976949
2.61	-0.05301462376260407	0.22055360504245414	-0.05237677679119412	0.22135392445882393	-0.7481138233921976	0.057385354827985284	0.055755993709065504	0.8142000060906356	-0.06339163487605591
2.62	-0.050809087712179526	0.21307246680853217	-0.05018547953498099	0.21375810223714545	-0.7442041624355591	0.05621829931248601	0.05467843279793605	0.04576935045328658	0.0016097112314939466
2.63	-0.0486783630440942	0.20563042518417657	-0.050192602567446246	0.20417585576594688	-0.7125153469447318	0.05507285432676317	0.058697425057135745	2.5320229647128905	0.026809480408671583
2.64	-0.04662205879225244	0.19850527171472926	-0.04600195448964166	0.19890981981721875	-0.7363690108022234	0.05383977468596639	0.052438792559564885	-2.472759422097462	0.1117597674883752
2.65	-0.044637006075105144	0.19114158160670702	-0.044573166511765926	0.19260141389919738	-0.7297474232727903	0.05273890793109685	0.052051028387561905	0.3509673508465376	-0.05056124337592929
2.66	-0.042725590259038077	0.18384410737397913	-0.043991916622560565	0.18387735041508482	-0.7053853934312238	0.05165252470194098	0.054172953249449235	1.5821623656383783	0.025877150266416828
2.67	-0.04088714918529829	0.1767902534396669	-0.04062855441112012	0.17608176349506066	-0.7146080298763058	0.05051950465933493	0.050252321386709764	-1.3742343399480819	0.010853472317521104
2.68	-0.03911924665090162	0.16964417314090383	-0.03931889682558448	0.16938945150120086	-0.7051468853068621	0.04945934782114229	0.04994500737129129	0.36940821123148754	0.0015342291057647373
2.69	-0.03742280491949258	0.1625927042878352	-0.03801205742705687	0.1612998292217016	-0.6899780973826619	0.04840922235135374	0.05000647994716364	0.547980239529818	0.013521271065050022
2.7	-0.03579687787661423	0.15569292331400858	-0.034578369996483053	0.15615304340349967	-0.7132750918398854	0.0473534693831667	0.044772967028790855	-2.0714146437298178	3.416508412826591e-5
2.71	-0.03423994864347414	0.14856017239560973	-0.0341347348154537	0.14993571402865222	-0.6946107764499954	0.046409772464735	0.04578875128962562	0.9707693795169807	-0.057047274946747696
2.72	-0.03275434691951804	0.1416140646311098	-0.032749277692234444	0.14281726114771517	-0.684199340189799	0.045454150537691945	0.04510178530273422	0.13725949077869712	-0.057706155068211425
2.73	-0.031338206273206944	0.1347720712292118	-0.03097193684170413	0.13568640749857785	-0.679164086469056	0.04451290136300215	0.043533072503538134	-0.30746605397763516	0.014597217881540598
2.74	-0.029990485560914826	0.12798043036452125	-0.027359517033411215	0.1272943568224927	-0.697432142717227	0.04360198056554158	0.03851518078797034	-2.0374415075327423	-0.05029107880421131
2.75	-0.028710681257269614	0.12100610893734898	-0.027765430465406277	0.1212094505766296	-0.6630697538233183	0.04277888411438166	0.04083913002172414	1.5611944459944278	-0.12882373427929167
2.76	-0.027500620167896124	0.11437541139911579	-0.027264351006957115	0.11391209153897595	-0.63522101250408	0.04191950560307526	0.04155273741513019	0.7826803723866048	-0.05092069780801803
2.77	-0.026356866053904967	0.108023201274075	-0.02615944689741175	0.10895399777924814	-0.6287614866166298	0.041044720094310615	0.04044792016274309	-0.11710229703928618	0.04742051293462257
2.78	-0.025276634041164217	0.1017355864079087	-0.025284232865698877	0.10179131480281692	-0.6050056525942535	0.04020313854056738	0.04020699396211158	0.3021420919413111	-0.10497283774699721
2.79	-0.02425927817708513	0.09568552988196616	-0.023547068454984596	0.09591104309494446	-0.604892121912431	0.03936283572537762	0.037895208722408896	-0.7329070390148644	0.01411770028610059
2.8	-0.023302422878265467	0.08963660866284184	-0.02263230090344086	0.09033858062475718	-0.5892835331152217	0.038570124143955484	0.03710354265758597	0.0012962924613515929	0.057452598217793895
2.81	-0.022406056791637048	0.08374377333168963	-0.02238475545403185	0.08345824123778778	-0.5470281626250935	0.037799094011444684	0.03780423287755892	0.7364329466736328	-0.014814749401499253
2.82	-0.02156861905832015	0.0782734917054387	-0.02105047866026264	0.07627281205590002	-0.5242942474047152	0.037010498612878924	0.03628341546161064	-0.3681743788967791	-0.024014910493904848
2.83	-0.020785884141265764	0.07303054923139154	-0.02079782631899396	0.07483055458151652	-0.5189660033883836	0.03623830716149282	0.0359960407390106	0.2252640406836286	-0.0379467103404948
2.84	-0.020055578648951848	0.0678408891975077	-0.019612809359136115	0.06817789278590505	-0.49283569437783625	0.03550877105079518	0.03457739365354587	-0.3365224577670957	0.004650342117026942
2.85	-0.019377169756976773	0.06291253225372934	-0.018228850344388904	0.06210344587774948	-0.4750554942947611	0.03479635279937701	0.03260086269888725	-0.6304197807090822	-0.0674255215667728
2.86	-0.01874804443443948	0.05816197731078172	-0.01863605993601652	0.05834245554496718	-0.41949173313569643	0.03411327326417907	0.03386827775301657	0.969830788594986	0.02044430512907288
2.87	-0.018166424661331664	0.05396705997942476	-0.018658775636043994	0.05350893698152914	-0.3561011135936394	0.033420405759840496	0.03445434493519473	0.6400351785197249	0.026669536429246906
2.88	-0.017626754061537415	0.050406048843488364	-0.01671808476741251	0.049962983040730075	-0.3807441434136467	0.032712738363062696	0.030939869860496738	-1.4060049390482763	0.05044016955190443
2.89	-0.017122693573102532	0.0465986074093519	-0.01733710959712484	0.04658403026304926	-0.3022469903278533	0.032073956933714155	0.032504147318700986	1.0986001533352672	-0.10708094659854223
2.9	-0.016656707499009014	0.043576137506073365	-0.017237927202561135	0.04412564765153414	-0.2628146360289403	0.031414535238069814	0.03252878162445493	0.3417760471775071	0.035773436418766916
2.91	-0.016220946123948282	0.040947991145783964	-0.016466744063555753	0.04139381790519509	-0.24578012982888398	0.030765154269021364	0.031220039966343056	-0.3256812213198886	0.0354057842720057
2.92	-0.01581146621249044	0.038490189847495124	-0.016779591684095374	0.0380172501366299	-0.1552815644259944	0.030141437710484668	0.03211387206023966	0.7619253174801048	-0.04090795920632499
2.93	-0.015426564314015491	0.03693737420323518	-0.015068534760364247	0.036533774546606154	-0.2116239508358746	0.029488759015001156	0.028802352838106247	-1.333859896524541	0.044538427090802475
2.94	-0.01505719057198314	0.03482113469487644	-0.014971806983287175	0.034343305050991105	-0.16245243950628985	0.028901869722527552	0.028764151364748917	0.27127023055079486	-0.023592297219438646
2.95	-0.014708979225034375	0.033196610299813537	-0.015567522609816859	0.034188624725034526	-0.12350428249014	0.028315943514671066	0.029966183159044476	0.8892651763743131	-0.03466069757859958
2.96	-0.01437701312203624	0.031961567474912134	-0.014142281325148533	0.03437183285916399	-0.2114723742765814	0.02773248444861912	0.02710313975619876	-1.132565072965955	0.08376649522556566
2.97	-0.014057397447287118	0.02984684373214632	-0.013256132751466199	0.030647604743547573	-0.1655794950240046	0.027223960813803075	0.025572989826415676	-0.49336375370547175	-0.00036688287375178595
2.98	-0.013758929009965655	0.028191048781906276	-0.01400399707873115	0.02660376400969417	0.026179374017557988	0.02672312278850749	0.027300233897978803	1.1185923587269133	-0.025591812653118523
2.99	-0.013477018522146592	0.028452842522081856	-0.013146754862490588	0.028423610835850443	-0.10336486735567973	0.026144472796706793	0.0254856080720333	-0.6358681186160242	0.03145052385506341


==> data/new/random.dat <==
t x1 x2 z1 z2 u hx hz rho MA
0.0	-1.75	0.0	-1.7502700389224801	0.0009618128488557754	1.0	3.5	3.500539152761004	0.26938255917950965	0.0
0.01	-1.75	0.01	-1.7508056714718545	0.010124730593246919	1.0	3.4999	3.5015088327741233	0.5542506759252019	0.010775302367180386
0.02	-1.7499	0.02	-1.750804684085549	0.02111868880704898	1.0	3.4994	3.501163369154169	0.07933032645205006	0.03294532940418846
0.03	-1.7497	0.03	-1.7502211092180568	0.03204569052913394	1.0	3.4985	3.499415292154625	-0.402289574703162	0.03611854246227046
0.04	-1.7494	0.04	-1.7498036261010435	0.04303996961687586	1.0	3.4972000000000003	3.4977548132174654	-0.13983018022678573	0.020026959474143985
0.05	-1.749	0.05	-1.7484511880939484	0.05265545651549906	1.0	3.4955000000000003	3.494129779087041	-0.9014436836355045	0.014433752265072557
0.06	-1.7485000000000002	0.060000000000000005	-1.748572733212562	0.0634157010593308	1.0	3.4934000000000003	3.4931239152842775	0.5992837158726411	-0.021623995080347624
0.07	-1.7479000000000002	0.07	-1.7469807975441367	0.07313168518332772	1.0	3.4909000000000003	3.4886133517105202	-0.9354460090780773	0.0023473535545580184
0.08	-1.7472000000000003	0.08	-1.7463989406455178	0.08214392675410381	1.0	3.4880000000000004	3.486050256588452	0.23005382354725365	-0.035070486808565074
0.09	-1.7464000000000004	0.09	-1.7446043535893454	0.0923697328131194	1.0	3.4847000000000006	3.480676539638724	-0.9907806698141177	-0.025868333866674927
0.1	-1.7455000000000005	0.09999999999999999	-1.7430223482200748	0.10312115515031287	1.0	3.481000000000001	3.4754107238006147	-0.732645475709797	-0.06549956065923963
0.11	-1.7445000000000006	0.10999999999999999	-1.7429110278597149	0.11351077697753724	1.0	3.4769000000000014	3.4729373592293857	0.8709467200858163	-0.09480537968763152
0.12	-1.7434000000000005	0.11999999999999998	-1.7411239440459951	0.12426769985599954	1.0	3.472400000000001	3.4668054268644894	-0.7410822545276405	-0.05996751088419886
0.13	-1.7422000000000004	0.12999999999999998	-1.7389809684614312	0.13470067497959076	1.0	3.4675000000000007	3.4598176650829053	-0.9509895660819591	-0.08961080106530449
0.14	-1.7409000000000003	0.13999999999999999	-1.7374498815375106	0.1437187791253747	1.0	3.4622000000000006	3.454244675601733	-0.04256883652027391	-0.12765038370858284
0.15	-1.7395000000000003	0.15	-1.735438218917824	0.15453608180882664	1.0	3.4565000000000006	3.4469950372548235	-0.6932486251573459	-0.1293531371693938
0.16	-1.7380000000000002	0.16	-1.7333904262734183	0.16367261945943926	1.0	3.4504000000000006	3.439992126186122	-0.3567209548130128	-0.15708308217568764
0.17	-1.7364000000000002	0.17	-1.7310958109707901	0.17442440861032507	1.0	3.4439	3.431767747622519	-0.7780605855833717	-0.17135192036820818
0.18	-1.7347000000000001	0.18000000000000002	-1.7286435561693392	0.18371962084566618	1.0	3.4370000000000003	3.423534213255003	-0.5695727276394718	-0.20247434379154305
0.19	-1.7329	0.19000000000000003	-1.7258757102900932	0.19335644573244623	1.0	3.4297000000000004	3.414364705473902	-0.8456244757240056	-0.22525725289712192
0.2	-1.731	0.20000000000000004	-1.7229464316363752	0.2034374286217253	1.0	3.422	3.4045060759085306	-0.992862910841837	-0.25908223192608215
0.21	-1.729	0.21000000000000005	-1.7204274123287335	0.21256385883485374	1.0	3.4139000000000004	3.3956714305747036	-0.29271445352811637	-0.2987967483597556
0.22	-1.7269	0.22000000000000006	-1.7191319170145194	0.22200810066002113	1.0	3.4054	3.3889762372703687	0.9317919496829892	-0.3105053265008803
0.23	-1.7247000000000001	0.23000000000000007	-1.7176350894046737	0.23269723743190462	1.0	3.3965	3.381122174500907	0.5487933359767185	-0.27323364851356075
0.24	-1.7224000000000002	0.24000000000000007	-1.7149461079604773	0.24362834131062597	1.0	3.3872000000000004	3.3705374472311878	-0.5726896733194639	-0.25128191507449205
0.25	-1.7200000000000002	0.25000000000000006	-1.7117117436326257	0.2530274487906802	1.0	3.3775000000000004	3.359400597423731	-0.6269265081209905	-0.2741895020072705
0.26	-1.7175000000000002	0.26000000000000006	-1.7083943949389957	0.2624122096814636	1.0	3.3674000000000004	3.347928622088083	-0.6057443048580001	-0.3100418646992905
0.27	-1.7149000000000003	0.2700000000000001	-1.7067667932340362	0.2724825807825332	1.0	3.3569000000000004	3.3392868296381626	0.9439081394337339	-0.3564416639306186
0.28	-1.7122000000000004	0.2800000000000001	-1.7040123300818337	0.2834811430566241	1.0	3.3460000000000005	3.327663101694977	-0.30115642087850786	-0.3218585514113512
0.29	-1.7094000000000005	0.2900000000000001	-1.7019915944777106	0.29290210458321364	1.0	3.334700000000001	3.3181915460861453	0.9449592803890356	-0.3178132252583651
0.3	-1.7065000000000006	0.3000000000000001	-1.6981579525401114	0.30247823430473264	1.0	3.3230000000000013	3.304822822852114	-0.7438988884523052	-0.2744216468337322
0.31	-1.7035000000000007	0.3100000000000001	-1.6960175310148577	0.3120135721194761	1.0	3.310900000000001	3.29468259284296	0.983603685599146	-0.2681198550264042
0.32	-1.7004000000000006	0.3200000000000001	-1.6930631507051683	0.32102841724013104	1.0	3.298400000000001	3.283067056734633	0.45940698061341706	-0.25274705623734406
0.33	-1.6972000000000005	0.3300000000000001	-1.6908469441153204	0.33092934782087585	1.0	3.2855000000000008	3.2721796549814908	0.9758420375910299	-0.19695293664968427
0.34	-1.6939000000000004	0.34000000000000014	-1.687614804240451	0.33993332959273315	1.0	3.2722000000000007	3.2596749399129004	0.39400626337752975	-0.16712140808793322
0.35	-1.6905000000000003	0.35000000000000014	-1.6841372007375963	0.3509292606968023	1.0	3.2585000000000006	3.2451230554619883	-0.4040419156501575	-0.11172993076026731
0.36	-1.6870000000000003	0.36000000000000015	-1.6807698367828088	0.3619181293626701	1.0	3.2444000000000006	3.230554941204243	-0.203273277581007	-0.09858578835788173
0.37	-1.6834000000000002	0.37000000000000016	-1.677692856362234	0.371079068448571	1.0	3.2299	3.2176860376838086	0.801038291125675	-0.1415545882645547
0.38	-1.6797000000000002	0.38000000000000017	-1.6729999269611529	0.3808962884708353	1.0	3.2150000000000003	3.200917871351448	-0.8536051558117032	-0.07986976643842206
0.39	-1.6759000000000002	0.3900000000000002	-1.6682593366396954	0.39053562894749294	1.0	3.1997	3.184000595801977	-0.7373332542287919	-0.0759743900276118
0.4	-1.6720000000000002	0.4000000000000002	-1.6652006442750218	0.40000537881555126	1.0	3.184	3.170396985468671	0.9840205497888074	-0.10376496673595254
0.41	-1.6680000000000001	0.4100000000000002	-1.6617039257013513	0.4108683148680747	1.0	3.1679	3.1545950792401714	0.1377564514438015	-0.036674199738106386
0.42	-1.6639000000000002	0.4200000000000002	-1.6573895965111933	0.41989070825810976	1.0	3.1514	3.1384709861408897	0.18905660421150353	-0.016895103487833813
0.43	-1.6597000000000002	0.4300000000000002	-1.652195888356314	0.42979918881225093	1.0	3.1345	3.1196644340089588	-0.8786981522914106	0.021789584103961205
0.44	-1.6554000000000002	0.4400000000000002	-1.6476750726743556	0.43882535384959753	1.0	3.1172000000000004	3.1027824541674867	0.18746803292752437	0.009424567117883642
0.45	-1.6510000000000002	0.45000000000000023	-1.644010426832661	0.44813658908052023	1.0	3.0995000000000004	3.087194451192599	0.942944553335017	0.05074826746394487
0.46	-1.6465000000000003	0.46000000000000024	-1.6391531728025335	0.4590621770594776	1.0	3.0814000000000004	3.06756826319848	-0.7284965361916427	0.128180566031019
0.47	-1.6419000000000004	0.47000000000000025	-1.6344712933800976	0.470057002185234	1.0	3.0629000000000004	3.047989001456826	-0.5062957910478877	0.11074928272447793
0.48	-1.6372000000000004	0.48000000000000026	-1.6302533608645164	0.4791823216489505	1.0	3.0440000000000005	3.0308910243481546	0.8140371445890143	0.053225773095242845
0.49	-1.6324000000000005	0.49000000000000027	-1.6255442535006535	0.48818674991509897	1.0	3.0247000000000006	3.0127622042086397	0.5115999139588269	0.06383552543973468
0.5	-1.6275000000000006	0.5000000000000002	-1.620656569541177	0.4991857349776806	1.0	3.005000000000001	2.9921267410771466	-0.45183238959123573	0.10720710893086634
0.51	-1.6225000000000007	0.5100000000000002	-1.6153377559917101	0.5101297183684241	1.0	2.9849000000000014	2.9704431824207727	-0.7209312076529725	0.11421087367205653
0.52	-1.6174000000000006	0.5200000000000002	-1.6100194235507737	0.5211048597385713	1.0	2.964400000000001	2.948488572258391	-0.6437487258739522	0.10960339756025766
0.53	-1.6122000000000005	0.5300000000000002	-1.6044666470505062	0.5301661228138534	1.0	2.9435000000000007	2.9278571763215386	0.1379289839882956	0.0460971229479502
0.54	-1.6069000000000004	0.5400000000000003	-1.5999897344743008	0.5396023900174304	1.0	2.9222000000000006	2.9088087296360787	0.994518227599485	0.06366053914262232
0.55	-1.6015000000000004	0.5500000000000003	-1.5947643632959514	0.5505867083745061	1.0	2.9005000000000005	2.886383003153229	-0.32558318020205346	0.0656428970310403
0.56	-1.5960000000000003	0.5600000000000003	-1.5886128344273627	0.5598243922811823	1.0	2.8784	2.86382231866173	-0.1911954912514223	0.08237552536105039
0.57	-1.5904000000000003	0.5700000000000003	-1.5839967133171358	0.5696415268273535	1.0	2.8559	2.843501957548073	0.9448330298185075	0.03538355828702762
0.58	-1.5847000000000002	0.5800000000000003	-1.5773968350517193	0.5792151941127679	1.0	2.833	2.819303429012347	-0.56867520444109	0.05480060025523123
0.59	-1.5789000000000002	0.5900000000000003	-1.5706366818696753	0.5889682557113093	1.0	2.8097	2.7943897575037284	-0.7094755616778837	-0.006980089426053553
0.6	-1.5730000000000002	0.6000000000000003	-1.5650322002897028	0.5980108292651835	1.0	2.786	2.7724474486609734	0.7368972508323012	-0.05111936242827008
0.61	-1.5670000000000002	0.6100000000000003	-1.5597101416225008	0.6072591806130156	1.0	2.7619	2.7506565708062105	0.9535590445928176	-0.0054817957689717286
0.62	-1.5609000000000002	0.6200000000000003	-1.5528049206976975	0.6178112075644883	1.0	2.7374	2.723919153203104	-0.9994867129833528	0.04079149711798124
0.63	-1.5547000000000002	0.6300000000000003	-1.5463280006680442	0.6268579401405743	1.0	2.7125	2.699705124218805	0.2533852662925097	-0.031229503046379885
0.64	-1.5484000000000002	0.6400000000000003	-1.5390606238936115	0.6368781588072157	1.0	2.6872	2.672507458621554	-0.854164093026214	0.013050113837788641
0.65	-1.5420000000000003	0.6500000000000004	-1.5330011347929107	0.6459282413607067	1.0	2.6615	2.648778976598486	0.775988875867125	0.008376880285891754
0.66	-1.5355000000000003	0.6600000000000004	-1.5260582946499421	0.6568024134978799	1.0	2.6354	2.6207271789232442	-0.8849604359854347	5.56133290244798e-5
0.67	-1.5289000000000004	0.6700000000000004	-1.5190448601589286	0.6676966252271734	1.0	2.6089	2.5922709369781005	-0.8678433113279188	-0.040853062168145
0.68	-1.5222000000000004	0.6800000000000004	-1.511580200964544	0.678311071998135	1.0	2.5820000000000003	2.563054491533829	-0.9977935446266828	-0.08312905878972188
0.69	-1.5154000000000005	0.6900000000000004	-1.5054845686605767	0.6890359019049463	1.0	2.5547000000000004	2.5361986632071907	0.15500020081652904	-0.08789287448313278
0.7	-1.5085000000000006	0.7000000000000004	-1.4993283136793245	0.6983583354745208	1.0	2.5270000000000006	2.5109522626319056	0.9908006401943104	-0.0891915877675726
0.71	-1.5015000000000007	0.7100000000000004	-1.4930667241195124	0.7090487917920054	1.0	2.498900000000001	2.483383259097322	0.18979118240648674	-0.08727734429320083
0.72	-1.4944000000000006	0.7200000000000004	-1.4863132249270647	0.7199892403937355	1.0	2.4704000000000006	2.454241943571381	-0.2762995812197301	-0.05054583554927568
0.73	-1.4872000000000005	0.7300000000000004	-1.478530241617739	0.729178062260782	1.0	2.4415000000000004	2.4253598367530893	0.006795942908833887	-0.041345987156149365
0.74	-1.4799000000000004	0.7400000000000004	-1.470272026469669	0.7389250616989103	1.0	2.4122000000000003	2.3945338061325994	-0.627531909941774	-0.07363563522335662
0.75	-1.4725000000000004	0.7500000000000004	-1.462834222614014	0.7479272402883738	1.0	2.3825000000000003	2.3662732884626454	0.5593092713611766	-0.1192009081793806
0.76	-1.4650000000000003	0.7600000000000005	-1.4563024077341873	0.7576104923759565	1.0	2.3524	2.3386311573102354	0.9474200807580423	-0.07875524174128415
0.77	-1.4574000000000003	0.7700000000000005	-1.4491239572891152	0.768526939803401	1.0	2.3219	2.30761425737465	-0.24339170343095867	-0.012021190204843567
0.78	-1.4497000000000002	0.7800000000000005	-1.440487755899717	0.7788330988232904	1.0	2.2909999999999995	2.2743945159767445	-0.9392960794635868	0.003993090692876209
0.79	-1.4419000000000002	0.7900000000000005	-1.4325241106404878	0.7898165976283171	1.0	2.2596999999999996	2.2412379633918045	-0.7479070558986839	-0.039095911845199095
0.8	-1.4340000000000002	0.8000000000000005	-1.424842435042246	0.7988413351452602	1.0	2.2279999999999998	2.21153739134783	0.7786263568098886	-0.10879292318512583
0.81	-1.4260000000000002	0.8100000000000005	-1.4172091144343577	0.8079075717154273	1.0	2.1958999999999995	2.1817035844335972	0.8638871886329069	-0.06462454170464818
0.82	-1.4179000000000002	0.8200000000000005	-1.409950544814528	0.8184774618028391	1.0	2.1633999999999993	2.149995734149838	0.2742643541500103	-0.022421234509274992
0.83	-1.4097000000000002	0.8300000000000005	-1.401821396782822	0.8294749138903719	1.0	2.1304999999999996	2.115614160792204	-0.5945821613424209	-0.0492439815360149
0.84	-1.4014000000000002	0.8400000000000005	-1.3943071847547281	0.8400984255465405	1.0	2.0971999999999995	2.08284900490368	0.19676314888802457	-0.05028025981206814
0.85	-1.3930000000000002	0.8500000000000005	-1.3868853919513697	0.8502963878622655	1.0	2.0634999999999994	2.0507668366911234	0.6183565384472924	-0.014030711389431794
0.86	-1.3845000000000003	0.8600000000000005	-1.3776164545320826	0.8609377064575803	1.0	2.0294	2.0140191746637264	-0.9999053474182759	-0.018772339884832158
0.87	-1.3759000000000003	0.8700000000000006	-1.3694580677806496	0.8718291169733554	1.0	1.9949	1.9788301263587584	-0.24609747221794426	-0.09691091556527588
0.88	-1.3672000000000004	0.8800000000000006	-1.3617358578425354	0.8817527810769001	1.0	1.96	1.945983748748223	0.7984047846178243	-0.06677534593465954
0.89	-1.3584000000000005	0.8900000000000006	-1.3536380833158537	0.891059989466061	1.0	1.9247	1.9132882618044507	0.9992605315073361	-0.04497456520164695
0.9	-1.3495000000000006	0.9000000000000006	-1.3437295908392197	0.9010129216531368	1.0	1.8890000000000002	1.8756348966925178	-0.7105570680323068	0.029162419779695047
0.91	-1.3405000000000007	0.9100000000000006	-1.3338154567251461	0.9105877392029066	1.0	1.8529000000000004	1.8384608826636315	-0.3825267890993273	-0.030299417976282227
0.92	-1.3314000000000006	0.9200000000000006	-1.3245412238745837	0.9215724530864392	0.9529518872159677	1.8164000000000002	1.7997866614614102	-0.7919146896750583	-0.01020207210083793
0.93	-1.3222000000000005	0.9295295188721603	-1.3146875225743748	0.9318707311195042	0.8897384871354207	1.7803748735452913	1.7609919856315503	-0.9918251048414218	-0.007164927234723515
0.94	-1.312904704811279	0.9384269037435145	-1.304369879371369	0.9407796081861016	0.8321756472669762	1.7451643559529186	1.723673487563943	-0.7361784862496524	-0.006926189643313085
0.95	-1.303520435773844	0.9467486602161842	-1.2951637965133278	0.9500797903093476	0.7763518414836413	1.7107078459265481	1.6876759850724015	-0.5282108942450203	-0.04257333712596036
0.96	-1.2940529491716821	0.9545121786310207	-1.2848453934705364	0.9584173530084913	0.7227640538960914	1.6770123991884267	1.6511269643932698	-0.988465444907104	-0.10333379850353355
0.97	-1.2845078273853718	0.9617398191699816	-1.2751716086989975	0.9666399683286383	0.6717189873926394	1.6440721749936347	1.6159503890276041	-0.7567050736770448	-0.1504640635960772
0.98	-1.274890429193672	0.9684570090439081	-1.266273672930499	0.9739954905440988	0.6261678268920551	1.6118718800210718	1.5838801302607584	0.10521725138697034	-0.1696802832943698
0.99	-1.265205859103233	0.9747186873128286	-1.2570679694541425	0.9794130240300155	0.5875693186830783	1.580335198809622	1.554886067268665	0.9733130343108787	-0.16574343095524433
1.0	-1.2554586722301047	0.9805943804996594	-1.2463200083888404	0.9855857218542213	0.5435093751082011	1.5493520053926986	1.5212608016547744	-0.8887093999422537	-0.1017096331851382
1.01	-1.245652728425108	0.9860294742507414	-1.235633387763137	0.9915756463594877	0.5006868296294961	1.5190513327590225	1.488044513073038	-0.9815591764284962	-0.15963038003727545
1.02	-1.2357924336826005	0.9910363425470363	-1.2267134453351334	0.9966622604356012	0.4649809541855403	1.4894318351161941	1.4600912292936645	0.6496768998134683	-0.23678955032473695
1.03	-1.22588207025713	0.9956861520888918	-1.2158415053307576	1.0008896893717656	0.42863180184054195	1.4603732270526764	1.4299028403708058	-0.34141112974710414	-0.20106680619495987
1.04	-1.215925208736241	0.9999724701072972	-1.2049185124033295	1.0055790377139764	0.39088800706953386	1.4319054764999928	1.3986478237168922	-0.9312695152049321	-0.17715140820630057
1.05	-1.205925484035168	1.0038813501779924	-1.1938714960008543	1.0093635154220342	0.3562292125886941	1.4040732028351472	1.3689282857365817	-0.6098628348908854	-0.1844859065785505
1.06	-1.1958866705333882	1.0074436423038793	-1.1836554813230495	1.0119343297450376	0.3274575587014745	1.3768306486482695	1.3432998749295606	0.6198249320223745	-0.24002547424658147
1.07	-1.1858122341103494	1.010718217890894	-1.1738552992501918	1.0161555526195358	0.2942294986142515	1.3500731522441543	1.3151384913808695	-0.45130775238704446	-0.24978796451100282
1.08	-1.1757050519314405	1.0136605128770366	-1.1628060221339411	1.0186396387576324	0.2644170535033106	1.323902468496744	1.2879853306196023	-0.29520548956507775	-0.27881084877248496
1.09	-1.1655684468026701	1.0163046834120697	-1.1516218418924609	1.0212344902804025	0.23411793436451467	1.298261684080033	1.2603237996466483	-0.6635129604052559	-0.26683578190139123
1.1	-1.1554053999685494	1.018645862755715	-1.1419963128684931	1.0243841571574186	0.20524093981291824	1.2731714062277641	1.2346297243018713	-0.16878590556480785	-0.30124682627312244
1.11	-1.1452189413409923	1.020698272153844	-1.130903149423377	1.0269625488356846	0.1754608028348017	1.248612919904142	1.2071542221356681	-0.9703282206802418	-0.33273252403360654
1.12	-1.1350119586194538	1.022452880182192	-1.1197849345293067	1.0281899937120718	0.14997735157894776	1.2246140250460478	1.1823952058889833	-0.21395447534383397	-0.3315494389640851
1.13	-1.124787429817632	1.0239526536979815	-1.1099409064632997	1.0287918400446476	0.12896420595029412	1.2010958226201254	1.1614691627841476	0.9500217690551535	-0.33026371908912067
1.14	-1.114547903280652	1.0252422957574845	-1.0986980848867702	1.0297879435220219	0.10404570989805195	1.1779740415512268	1.1369329611502257	-0.4551054555528973	-0.32419903971162756
1.15	-1.1042954803230771	1.026282752856465	-1.0880521427108254	1.0298919940310265	0.08305217684685051	1.15533467183551	1.1154267660524468	0.42977919743481996	-0.382373679194037
1.16	-1.0940326527945126	1.0271132746249336	-1.0781627539742955	1.0316337178432098	0.05857084861543971	1.1331036266782708	1.0920573801575877	-0.3696003130482924	-0.3367602285753518
1.17	-1.0837615200482633	1.027698983111088	-1.0677311316069606	1.031227098607843	0.03957017397818241	1.1113578402089621	1.0720329343107715	0.6327600633252833	-0.33624316953331046
1.18	-1.0734845302171525	1.0280946848508699	-1.0577722865039854	1.0306884047437581	0.021866531618334184	1.0899903794156955	1.0532259853347379	0.9176466913934611	-0.2792561794132968
1.19	-1.0632035833686437	1.0283133501670532	-1.048443156472433	1.031112014107151	0.002504396385920704	1.0689788206054989	1.0336943273087604	0.5341195049893556	-0.2028773075639014
1.2	-1.0529204498669733	1.0283383941309123	-1.0372192319311921	1.0315430052693857	-0.02053769258186633	1.048361046890203	1.0103574921421885	-0.9277475991480193	-0.15206538791434107
1.21	-1.042637065925664	1.0281330172050938	-1.026497463488228	1.0304249980328577	-0.038048133248186344	1.0282166307840785	0.9912192504054413	0.37230762011366425	-0.16804685611046108
1.22	-1.032355735753613	1.0277525358726118	-1.0151942167461818	1.0300412831279622	-0.05886938278760656	1.0084361965146418	0.9694033885444648	-0.6942404562987096	-0.1136159335096303
1.23	-1.0220782103948869	1.0271638420447358	-1.004879354457063	1.0304514867923162	-0.08008435677798942	0.9890908623856709	0.9479284422816308	-0.727628762537879	-0.11111734881449689
1.24	-1.0118065719744396	1.0263629984769558	-0.9950020703743596	1.030553681887603	-0.09954884854039836	0.9701921393062716	0.9279632494966241	-0.35091132236625056	-0.14443118937149088
1.25	-1.00154294198967	1.0253675099915518	-0.985608266098806	1.0299665422000288	-0.11610191511509971	0.9517073534330649	0.9103854541461283	0.34247106850395925	-0.19740016363857607
1.26	-0.9912892668897545	1.0242064908404007	-0.9762854199105037	1.0290148772047492	-0.13150019294183846	0.9335795978999011	0.8936992223123024	0.5311614777016063	-0.14815294490072753
1.27	-0.9810472019813505	1.0228914889109824	-0.9651314174265392	1.0271981166349167	-0.14804471516978723	0.9157874058761748	0.8751268640347585	-0.2433052958972974	-0.08764411873552344
1.28	-0.9708182870922407	1.0214110417592845	-0.9538729564350754	1.0258753481022054	-0.16624794171278223	0.8983560579566945	0.8553256830263298	-0.8022922112995128	-0.12336340656395407
1.29	-0.9606041766746479	1.0197485623421567	-0.9438214402872784	1.0251901392033482	-0.18392888590900736	0.8813212229504004	0.8366280590547763	-0.5554251574426537	-0.14179864982605037
1.3	-0.9504066910512263	1.0179092734830666	-0.9345265526891797	1.0236374329211009	-0.19774376660143544	0.8646740930596282	0.8212195113010581	0.4642266624031428	-0.12676487551555926
1.31	-0.9402275983163957	1.0159318358170522	-0.9234062341261173	1.0221254494353422	-0.21529002696104782	0.8483377016061855	0.8020720338688343	-0.9518239360767422	-0.08380129562379811
1.32	-0.9300682799582252	1.0137789355474416	-0.9141699979057579	1.0198059838857916	-0.2269747741247472	0.8323888297567466	0.7883357510422484	0.8093864346786064	-0.14666725034776282
1.33	-0.9199304906027508	1.0115091878061941	-0.9029817700192725	1.0174036759006047	-0.24233289247738954	0.8167101441891551	0.7708533003024824	-0.6001482340073995	-0.09623948286513678
1.34	-0.9098153987246889	1.0090858588814202	-0.8925290855575531	1.0159397011620663	-0.2588884026713234	0.8013765268549242	0.7529246947178374	-0.8800561543358072	-0.10843719264282964
1.35	-0.8997245401358747	1.006496974854707	-0.8817624025604864	1.0141440439233778	-0.27521473137868613	0.7864129198800727	0.7350366632957108	-0.9922011511448005	-0.11709892040005172
1.36	-0.8896595703873276	1.0037448275409202	-0.8719215837643433	1.0123445936246578	-0.2897659593229438	0.7718154619595035	0.7190015912876131	-0.46698070362850724	-0.1500355302232514
1.37	-0.8796221221119184	1.0008471679476907	-0.8621952359128869	1.0085302453646676	-0.29872483323023724	0.7575491906349239	0.7072572160104571	0.9314691070510163	-0.12990162954118203
1.38	-0.8696136504324414	0.9978599196153883	-0.8516597877485158	1.0064348343725293	-0.3140057596585353	0.7435028816900536	0.6904084996585711	-0.9508710459957375	-0.08408468624538801
1.39	-0.8596350512362876	0.994719862018803	-0.8412428521408077	1.004229489149149	-0.32882986937983616	0.7298024985778686	0.6740088374048547	-0.9120351245621078	-0.1601203988474236
1.4	-0.8496878526160996	0.9914315633250047	-0.8321976109190355	1.0010035520081282	-0.3382769627776474	0.7164391604751363	0.6623871107051817	0.6612112348696481	-0.17839758560779206
1.41	-0.8397735369828495	0.9880487936972282	-0.8226990026626231	0.9984789473543975	-0.3505743924462077	0.7033066552391513	0.6484377970153006	-0.24468762177785042	-0.16914030411039893
1.42	-0.8298930490458772	0.9845430497727661	-0.8132256198808717	0.9941150261759468	-0.35803550123586136	0.6904610812358951	0.63818655449294	0.9686809818136616	-0.16414379645958124
1.43	-0.8200476185481496	0.9809626947604074	-0.8024025339742933	0.9900654223085067	-0.3691573168555262	0.6778074285846989	0.6245755274976649	-0.29687580991050594	-0.15070695972004614
1.44	-0.8102379916005454	0.9772711215918521	-0.791616936022432	0.9868374002151604	-0.3824860940124657	0.6654171381036942	0.6093858175814473	-0.956437391432045	-0.1992878597722048
1.45	-0.8004652803846269	0.9734462606517275	-0.7813892613430837	0.9839446916353956	-0.3956658625797671	0.653332938392423	0.5946313664886939	-0.9107963212332583	-0.25891013562906084
1.46	-0.7907308177781097	0.9694896020259298	-0.7713573745506573	0.979007741281175	-0.40321351203182654	0.6415515471198237	0.5842585916128467	0.5488160544642753	-0.2582320845124704
1.47	-0.7810359217578504	0.9654574669056115	-0.7625486792508632	0.9751624058583771	-0.41122049286053697	0.6299637231119009	0.5741556407022282	0.5727682828520194	-0.2511717471384459
1.48	-0.7713813470887942	0.9613452619770061	-0.751807549588219	0.9709127831719632	-0.4222514355850653	0.61857798145195	0.5609434666497105	-0.614823984647195	-0.2004913975724168
1.49	-0.7617678944690242	0.9571227476211555	-0.7411093704021597	0.9668309187719127	-0.4337616798536308	0.6074518349241783	0.5474567153109785	-0.8096294804853577	-0.19597920645678943
1.5	-0.7521966669928126	0.9527851308226192	-0.7305043250582712	0.9628404768180111	-0.4454461780813457	0.5965938284689497	0.5339468663174075	-0.9165050011718314	-0.21432793278155365
1.51	-0.7426688156845864	0.9483306690418057	-0.7200061941899498	0.9578945056478755	-0.45458450659329075	0.586006573523894	0.5224505044295119	-0.2883606524947893	-0.26468697556858534
1.52	-0.7331855089941683	0.9437848239758728	-0.7107068941097634	0.95430772453329	-0.46483661193732106	0.5756412240211675	0.510710555115621	-0.4602766774724423	-0.29746786077644116
1.53	-0.7237476607544097	0.9391364578564996	-0.7008816062537716	0.9487010462796508	-0.47114052497045167	0.5655180350335666	0.5017295372954391	0.4552812260432023	-0.306146716039447
1.54	-0.7143562961758446	0.9344250526067951	-0.6907119267190669	0.9432602797308834	-0.4787399526030831	0.5555624134124775	0.49168389812014934	0.003865467910615532	-0.25584377854573837
1.55	-0.7050120456497767	0.9296376530807643	-0.6802836220166135	0.9383917463714915	-0.48849915162715907	0.5457979252740419	0.47998817437508945	-0.6712294810834788	-0.2334721535316076
1.56	-0.6957156691189691	0.9247526615644927	-0.6701222198681768	0.9328794411125744	-0.49620458188537775	0.536263853167325	0.4699803880858444	-0.14073709772387646	-0.27889039927107245
1.57	-0.6864681425033242	0.9197906157456389	-0.6617177006344646	0.9282964999870803	-0.5026362704296616	0.5269215081929068	0.4617010093806657	0.4198935576604236	-0.24644692573695784
1.58	-0.6772702363458678	0.9147642530413423	-0.651712945173814	0.923960806188067	-0.5132668875519522	0.5177468340494507	0.4497223189759253	-0.9998473750133373	-0.2620266408176851
1.59	-0.6681225938154544	0.9096315841658228	-0.6415184928582636	0.9185344071198214	-0.521703786762715	0.5088155687188843	0.4393315286535654	-0.5050166311295835	-0.2780146064579227
1.6	-0.6590262779737961	0.9044145462981956	-0.6313428456287264	0.9134489163761426	-0.5311212693449203	0.5000868843918211	0.4282967684287038	-0.8207156259924052	-0.2630130255296737
1.61	-0.6499821325108142	0.8991033336047464	-0.6215119906853688	0.9074214078867552	-0.5375793801726978	0.49157746052246043	0.4196103698795566	-0.03438395827249285	-0.25615360452357794
1.62	-0.6409910991747667	0.8937275398030194	-0.61170234820853	0.9027217428282426	-0.5474816523612596	0.4832332829471757	0.40849815144220025	-0.9999586320699425	-0.2388497347093373
1.63	-0.6320538237767365	0.8882527232794069	-0.603224229296137	0.8964123630510142	-0.5505491104670963	0.4751147471401904	0.40289333396157057	0.9668957790794468	-0.3161068442741757
1.64	-0.6231712965439424	0.8827472321747359	-0.5949967183302867	0.8915817102592677	-0.556882464001144	0.46709991717572774	0.3950754905917325	0.10082062066121866	-0.23939617127116833
1.65	-0.614343824222195	0.8771784075347245	-0.5861802414355683	0.885018835060546	-0.5603459168949874	0.45924568979923475	0.38910214445921076	0.7339234319272667	-0.1988819414622352
1.66	-0.6055720401468477	0.8715749483657746	-0.5783053244859753	0.8796318260521603	-0.5647514241425482	0.4515011896748927	0.3828584995680926	0.5899125583922847	-0.19597345357993048
1.67	-0.59685629066319	0.8659274341243491	-0.5704484510907559	0.8743240886763458	-0.5694339261409236	0.443882260157201	0.3764542901417892	0.48407757473723334	-0.16258944637312514
1.68	-0.5881970163219465	0.8602330948629399	-0.5626800967245865	0.8688479265208414	-0.5736152867244932	0.43639305514642135	0.37046347402960755	0.593412397716359	-0.18197358265618224
1.69	-0.5795946853733172	0.8544969419956949	-0.5538978314228798	0.8621171837069952	-0.577146087222898	0.42902434686664026	0.36454962440287875	0.5789730485538165	-0.1463620543511076
1.7	-0.5710497159533602	0.8487254811234659	-0.5446125664435363	0.8570920373155876	-0.5862540345515836	0.4217644895984617	0.354618372457288	-0.9908970996947497	-0.0849456367516731
1.71	-0.5625624611421255	0.8428629407779501	-0.5370108570159555	0.8509873500345531	-0.5888984200542167	0.4147069853473968	0.34984224411308007	0.895946084082947	-0.0881496678901328
1.72	-0.5541338317343459	0.8369739565774079	-0.5286533497283984	0.8460856801291788	-0.5964407277463786	0.4077422594798512	0.3414457213371417	-0.5219207544976581	-0.07426446670538596
1.73	-0.5457640921685719	0.8310095492999441	-0.5199861714510469	0.8391438085676034	-0.599818281424289	0.40095131330944767	0.3358100114447511	0.47074315901829317	-0.11805202819937304
1.74	-0.5374539966755725	0.8250113664857012	-0.5122845893741255	0.8338681931574631	-0.6051737937839916	0.39426423852054104	0.32923301518855874	0.0671381471670251	-0.07462934245275352
1.75	-0.5292038830107154	0.8189596285478613	-0.5033489467625925	0.8270154290566909	-0.6097492715516935	0.38771289283017984	0.3227433736273624	0.050525643746588786	-0.0395586373466582
1.76	-0.5210142867252368	0.8128621358323443	-0.49607657846278325	0.8209672121032772	-0.6124498166475933	0.3812837215805529	0.3181659935769392	0.7406623143146228	-0.0008774115499213881
1.77	-0.5128856653669133	0.8067376376658684	-0.48775836673145245	0.8138496257559532	-0.6152046886684841	0.37494571470712057	0.3131655201197998	0.5432186956015854	0.040283507122455105
1.78	-0.5048182889902546	0.8005855907791836	-0.47882412503701893	0.8070935969434955	-0.6205543235547577	0.36869928981725486	0.3062481758468484	-0.24013003810040864	0.0804233220454162
1.79	-0.49681243308246276	0.794380047543636	-0.4715756992758924	0.8014550474687198	-0.6246561720600583	0.3625852062294961	0.30082120543869695	0.28751311035368116	0.052606871479671774
1.8	-0.4888686326070264	0.7881334858230354	-0.4626948732790645	0.7957060515457816	-0.6327266513509271	0.35658287373848396	0.292241626091551	-0.9886581511676908	0.0639527771773944
1.81	-0.48098729774879606	0.7818062193095262	-0.455453214877386	0.7900760688925936	-0.6371409710968337	0.3507536309465371	0.2866862351179976	0.1292002697300517	0.05125563037402589
1.82	-0.4731692355557008	0.7754348095985578	-0.44855116298713016	0.7836804574778876	-0.6389507179340468	0.3450393271742499	0.28294726654150915	0.8018076693883049	0.06205312507218304
1.83	-0.4654148874597152	0.7690453024192173	-0.441462159820911	0.7779533686103032	-0.643021179526742	0.339399097746365	0.27771287590970384	0.18366906833515179	0.0773296895412983
1.84	-0.457724434435523	0.7626150906239499	-0.43275631967639383	0.771897270895199	-0.6506177017253023	0.33386709242367063	0.26968724253733145	-0.9628248497802626	0.12467034727523787
1.85	-0.4500982835292835	0.756108913606697	-0.4260000156391439	0.7656580657947086	-0.6528897566227008	0.32849587782306744	0.2657677575617935	0.6026540680745713	0.10635801852921067
1.86	-0.44253719439321654	0.74958001604047	-0.4189592480016546	0.7599157934827802	-0.6572692855545348	0.32320418833920184	0.26044648281874583	0.014380938192420653	0.16329280629188975
1.87	-0.43504139423281185	0.7430073231849246	-0.41081341196888366	0.7525069499080468	-0.6606541450427008	0.3180229061591967	0.25536011427785565	0.06601134322304351	0.16524340215048627
1.88	-0.4276113210009626	0.7364007817344975	-0.4041568358185386	0.7463940928428401	-0.6634358012540094	0.3129365306627462	0.251209529806391	0.40110096686082264	0.2078822011622057
1.89	-0.42024731318361763	0.7297664237219574	-0.3976023427883543	0.7393463227822967	-0.6637953109314412	0.3079355931752997	0.24857170056500455	0.9780317368215187	0.18525040867346074
1.9	-0.4129496489463981	0.7231284706126431	-0.3894022821100493	0.7321189585091538	-0.6683511716374508	0.30298451288221595	0.24280639481157062	-0.302942568517667	0.2203388533198728
1.91	-0.40571836424027163	0.7164449588962686	-0.3817334884407492	0.7263720237516185	-0.6753032161476455	0.2981433493526673	0.23585065999247667	-0.8324927929552915	0.1788642133020754
1.92	-0.39855391465130896	0.7096919267347921	-0.37525413734958585	0.7202376756848413	-0.6782090509179579	0.29344519843007644	0.2317659652232691	0.27516675625652365	0.12196799924817235
1.93	-0.39145699538396106	0.7029098362256125	-0.3680415196255406	0.7144545346785091	-0.6841817831978223	0.2888317529052047	0.2256377571283963	-0.5896396727557324	0.11361156650894395
1.94	-0.38442789702170493	0.6960680183936343	-0.3599576965593926	0.707272478196109	-0.6893968852493542	0.28434510781296907	0.2196810347051198	-0.5709593969073083	0.06628948369006032
1.95	-0.37746721683776857	0.6891740495411408	-0.35354142015017526	0.6996254618419455	-0.6889663608441465	0.2799735631146023	0.21760705344279496	0.9705359492097774	0.020292185871615312
1.96	-0.37057547634235716	0.6822843859326994	-0.34738159513022326	0.6921895468892385	-0.6884714275059363	0.27563896939715365	0.21563682143771723	0.9996373863446549	0.09874950782779639
1.97	-0.36375263248303014	0.67539967165764	-0.34007596608825313	0.6862271956366413	-0.6950803327591051	0.2713405484908123	0.20924416814517716	-0.8391256159124517	0.1028971599182647
1.98	-0.35699863576645374	0.668448868330049	-0.3332994489220625	0.6782810777328476	-0.6955042913418286	0.2671733819611843	0.20653367743369166	0.6303054014268252	0.09020896546167297
1.99	-0.3503141470831532	0.6614938254166307	-0.32556614882505314	0.6710185042882825	-0.7006543586068881	0.2630542131019785	0.20086646455282253	-0.6185275116275427	0.09659145515801427
2.0	-0.3436992088289869	0.6544872818305618	-0.31791327555683624	0.6643426326065222	-0.7072663892544555	0.2590448155800166	0.194475417615108	-0.9691528228431932	0.06916482880623151
2.01	-0.3371543360106813	0.6474146179380172	-0.31196281785899377	0.6579895515421339	-0.7097592426326846	0.25516298450153374	0.19097538577936907	0.1835414255842453	0.02837769014264027
2.02	-0.3306801898313011	0.6403170255116905	-0.30572627043319284	0.6518301046603459	-0.7137750248247805	0.25135448650246334	0.18657005552486822	-0.22487628100795237	0.006092854593425179
2.03	-0.3242770195761842	0.6331792752634426	-0.29999888528330354	0.6453026469740797	-0.7155098228161654	0.24763804452922994	0.18358226437485337	0.33398732003195564	-0.024630944470956324
2.04	-0.3179452268235498	0.626024177035281	-0.2933776096934004	0.6371628166944449	-0.716275401401059	0.24398418341439876	0.18077876440880203	0.3876437696030979	-0.0016662501456617652
2.05	-0.311684985053197	0.6188614230212705	-0.2879358640381049	0.6296349277545167	-0.7150228204974494	0.2403805092024821	0.17943158582777435	0.9824256018840343	0.002338976224314906
2.06	-0.30549637082298425	0.611711194816296	-0.2808612479702597	0.6231110427531109	-0.7216304760492318	0.23680215578238806	0.17345512433965016	-0.992758689531515	0.08118232634638392
2.07	-0.2993792588748213	0.6044948900558037	-0.27558529716155783	0.6156020349011501	-0.7202661473067895	0.23334444564606444	0.1722047289486789	0.967800791146654	0.03630396797592124
2.08	-0.2933343099742633	0.5972922285827358	-0.269692083419494	0.6093631875509709	-0.724202780984943	0.22991061362319548	0.16806067249670836	-0.2773874023597232	0.0429436928462552
2.09	-0.28736138768843594	0.5900502007728864	-0.2642954446081774	0.6028368451711372	-0.7259977908722997	0.22656353594474837	0.16517862732046512	0.22765061626803457	0.0245014340184602
2.1	-0.2814608856807071	0.5827902228641634	-0.25736509161290394	0.5960063191045178	-0.7323742287616253	0.22327732749535295	0.15950665081329152	-0.995667745112692	0.07212045266039208
2.11	-0.27563298345206544	0.5754664805765471	-0.2520301116841574	0.5879032977136507	-0.7305170144105984	0.22010429663697334	0.1584299359057294	0.9347361617001142	0.00818758013290156
2.12	-0.26987831864629996	0.5681613104324411	-0.247061716650425	0.5801873435179904	-0.7285254814981956	0.2169493626202912	0.15750607972238745	0.99480658277093	0.04500178907320929
2.13	-0.26419670554197555	0.5608760556174591	-0.24087250619975442	0.5719812331180055	-0.7297420397560095	0.213811461318952	0.15458248136031466	0.12110352070357461	0.08215359865512475
2.14	-0.25858794498580095	0.553578635219899	-0.2360338519247041	0.5651545201132904	-0.7298649009932348	0.21072658459967586	0.15266807224492468	0.536063645488614	0.07095370080883484
2.15	-0.253052158633602	0.5462799862099667	-0.23135083059416953	0.5576109905047308	-0.7278180540894765	0.20768249393364258	0.15177164445667202	0.9661275254714519	0.05327497715551866
2.16	-0.24758935877150232	0.5390018056690719	-0.22592710307971944	0.549345498159356	-0.7268135803163458	0.20465577102848476	0.15007372981148792	0.6095342638361538	0.1040377809150834
2.17	-0.24219934071481158	0.5317336698659084	-0.22129059490180106	0.541563896506018	-0.7243358784291445	0.20165798576055627	0.14928973580482113	0.9990551789706819	0.16171886318674122
2.18	-0.2368820040161525	0.5244903110816169	-0.21489989044905522	0.5345379136385614	-0.730479361509875	0.1986739216138137	0.14406899978104432	-0.963357132322539	0.19067440009530756
2.19	-0.23163710090533635	0.5171855174665182	-0.20967793126932677	0.5282244688498914	-0.7343273904890169	0.1957933423335625	0.14033477304690367	-0.35424977408940395	0.1757257017126353
2.2	-0.22646524573067117	0.509842243561628	-0.2042223871723715	0.5198973391148766	-0.7342715172168095	0.19299137814138795	0.13815153112601408	0.30037320079932583	0.18439408662535142
2.21	-0.2213668232950549	0.5024995283894599	-0.19803212415816565	0.5126785185517804	-0.740139326866633	0.19022787055848017	0.13322498493188312	-0.9395781435892304	0.1575875766889334
2.22	-0.21634182801116028	0.49509813512079354	-0.1925070890205987	0.5043609364666767	-0.7409905994647041	0.18756149262223304	0.13063422380765433	0.05705730684758957	0.08001895549157798
2.23	-0.21139084665995234	0.4876882291261465	-0.18827781477025515	0.4975297042047274	-0.7406791556683083	0.1849418844917079	0.12901982297446674	0.47178692440062975	0.11586627240197962
2.24	-0.20651396436869088	0.48028143756946345	-0.18326419988204903	0.4891246457862374	-0.7397688263203699	0.18235766946359133	0.12728548064858589	0.4046023838316551	0.10952553332093182
2.25	-0.20171114999299625	0.47288374930625976	-0.17843108019518053	0.48272426703488247	-0.7434571848507303	0.17980325962804697	0.12383944240599654	-0.3815883170133701	0.15045072913929972
2.26	-0.19698231249993364	0.46544917745775244	-0.1745678337836191	0.47555183291550157	-0.7413822989095746	0.17732168820376895	0.12298612177794507	0.7587485339667905	0.1739533093724927
2.27	-0.19232782072535612	0.4580353544686567	-0.1705333861319899	0.4688294302358315	-0.7413435893993983	0.17485925550748427	0.12126573760872539	0.3597360034719151	0.19696159370779445
2.28	-0.18774746718066956	0.4506219185746627	-0.16681472465931535	0.4611755423280355	-0.7377428823165053	0.17243482086142917	0.12094656847707305	0.9821870445886882	0.22034608508698916
2.29	-0.18324124799492295	0.44324448975149766	-0.16274172252891936	0.4546393922087085	-0.7387237662516402	0.17001681829478038	0.11878646810993482	0.1424044731863595	0.24627407406925844
2.3	-0.17880880309740796	0.43585725208898124	-0.1573635620241049	0.4466988288558211	-0.7421365965026379	0.16764606199625817	0.11518728034704767	-0.5342968586191655	0.23646450221258888
2.31	-0.17445023057651815	0.42843588612395483	-0.15332166559082344	0.4383734153720808	-0.7388708442105165	0.1653431526342179	0.114472079876664	0.7530437510880919	0.17579560379246092
2.32	-0.1701658717152786	0.4210471776818497	-0.14839345151573524	0.43014712315312703	-0.7401810927960717	0.16305101759670612	0.11176035547455906	-0.16937488631007644	0.24562770141724521
2.33	-0.16595539993846012	0.41364536675388897	-0.14444819559801922	0.42181197646046825	-0.7369182149787727	0.16080831043996094	0.11097104771055183	0.6916437640389341	0.200140674318976
2.34	-0.16181894627092122	0.40627618460410125	-0.14118746278665242	0.4141574607887957	-0.732351741206926	0.15857755436537668	0.11084852324628203	0.9947002509151064	0.23890192097492233
2.35	-0.1577561844248802	0.398952667192032	-0.13798713668583384	0.4064991953422935	-0.7275943499359379	0.1563491381901242	0.11073267755773558	0.999014312075118	0.2695839063608052
2.36	-0.1537666577529599	0.3916767236926726	-0.13487177101023592	0.3995334371210979	-0.7243870865073618	0.15412265962329358	0.11011657464267355	0.7675296046515273	0.3493711886483176
2.37	-0.14984989051603317	0.384432852827599	-0.13171835800000972	0.3917518177775938	-0.7192936336790625	0.15191116269889998	0.10996722926797037	0.9810426511757999	0.34268292636637404
2.38	-0.1460055619877572	0.37723991649080835	-0.12877367671415785	0.38433173968645773	-0.7142144247896298	0.1497011693815223	0.10983646729789659	0.9905546289619311	0.34213236910256895
2.39	-0.1422331628228491	0.37009777224291207	-0.1240535799690863	0.37671078133693175	-0.7180963422766795	0.14749396462653178	0.10619614716269099	-0.652348003831091	0.3769104134329031
2.4	-0.13853218510041998	0.36291680882014526	-0.12075639267017586	0.370411395862949	-0.7183990980833457	0.14535576007664208	0.1043081831552134	0.13458130236729504	0.32937394746011495
2.41	-0.13490301701221852	0.3557328178393118	-0.11728967481766994	0.36225701934831755	-0.7147075251871373	0.14326019633654002	0.10334920156821256	0.5542659554386133	0.29611209853594866
2.42	-0.1313456888338254	0.34858574258744046	-0.11289925632217496	0.3544708713684485	-0.7174692701574772	0.14117935773241352	0.10014891399564274	-0.5107196911262423	0.2939013662000471
2.43	-0.127859831407951	0.3414110498858657	-0.10847748396907614	0.3468178855122168	-0.7212591210969084	0.13915815783173296	0.09667232222698714	-0.672591254345486	0.2335103713961701
2.44	-0.12444572090909235	0.3341984586748966	-0.1042605135727228	0.3402665932001108	-0.7274499626153554	0.1372028320375081	0.0927396726974359	-0.9228223052823556	0.24514100651525222
2.45	-0.12110373632234339	0.32692395904874305	-0.10158993510586607	0.332312348806167	-0.720900010559766	0.13532819764458257	0.09274837304266054	0.9100011729603072	0.22239810526753412
2.46	-0.11783449673185596	0.3197149589431454	-0.099265801875623	0.3250985060754614	-0.7144171278437106	0.13345133849169477	0.09284256509874918	0.9524940427154386	0.24678322415397339
2.47	-0.1146373471424245	0.3125707876647083	-0.09678200007561369	0.31859420573010205	-0.7110376442174748	0.13157419698351286	0.09206173222643278	0.537278259060528	0.32246611160616007
2.48	-0.11151163926577742	0.30546041122253353	-0.09356449261625596	0.312482332474146	-0.7136357232886668	0.12971721570731554	0.08948377712402922	-0.32826949942606337	0.3416749496946776
2.49	-0.1084570351535521	0.29832405398964684	-0.0913223206521108	0.30487807399294214	-0.7058037000566593	0.12791682911828645	0.08969400130257568	0.9817165233840591	0.3096726927416099
2.5	-0.10547379461365562	0.2912660169890802	-0.08729793484617884	0.2980349782624833	-0.7122115601179568	0.12611169657462806	0.08577102142443878	-0.9973511408884693	0.3327572583237061
2.51	-0.10256113444376481	0.28414390138790063	-0.08502724248192516	0.29020973297584685	-0.704238741513602	0.12438451219159263	0.08583279584993798	0.878383484405272	0.3081267453687021
2.52	-0.0997196954298858	0.2771015139727646	-0.08117345288482018	0.2828635581304006	-0.7089228679874937	0.12265414181377335	0.08233511325144985	-0.83390744285015	0.3129121433862414
2.53	-0.09694868029015816	0.2700122852928897	-0.07828807102854522	0.27677171846629217	-0.7110486636514999	0.12099072637122747	0.07997355791430595	-0.3210577654122725	0.2651664055333588
2.54	-0.09424855743722926	0.2629017986563747	-0.0760780944026407	0.2704900444967156	-0.7079695676769895	0.11937975913770155	0.07899132463344621	0.32230560153979165	0.21303661313332037
2.55	-0.09161953945066552	0.2558221029796048	-0.0724141182785412	0.2631307440684296	-0.7127266585640064	0.11779413052842352	0.075590448083077	-0.8572086907492589	0.22023265826745764
2.56	-0.08906131842086946	0.24869483639396472	-0.06906411070297225	0.2553095934273552	-0.7142871447536945	0.11627351519271806	0.07294523290990308	-0.5252378134033213	0.2073161849822539
2.57	-0.08657437005692982	0.24155196494642778	-0.06711727394308598	0.24896073380621644	-0.7097811377553143	0.11480138834437936	0.07225310090884218	0.3968750320948298	0.15618492240259738
2.58	-0.08415885040746554	0.23445415356887464	-0.06552649814909048	0.2422989348434598	-0.70142575113405	0.11334895068923362	0.07234422247190578	0.771650312258143	0.17883491913879357
2.59	-0.08181430887177679	0.22743989605753415	-0.06402155279179639	0.2348907227271044	-0.6897729586153518	0.11189971142489165	0.07286945396033134	0.9847874149171743	0.18203518106756195
2.6	-0.07953990991120145	0.22054216647138064	-0.06229600338355602	0.2272123331413326	-0.6788617878845651	0.11044097263051274	0.07296656243558414	0.7816116849772717	0.18163866762764477
2.61	-0.07733448824648764	0.21375354859253498	-0.060073135816346955	0.2214215022407416	-0.6788081136726147	0.10897839695707406	0.07111878997814716	-0.16778344455445396	0.1729425625437309
2.62	-0.07519695276056229	0.20696546745580882	-0.0570379772450819	0.21520268088154587	-0.6851165591712189	0.10755920080192312	0.06776376063155934	-0.9232552512598672	0.13553004057549164
2.63	-0.0731272980860042	0.20011430186409662	-0.055203981704485525	0.2074044877766881	-0.6750728849627365	0.1062088623614536	0.06739134185906068	0.504231967859382	0.059358124478064926
2.64	-0.07112615506736324	0.19336357301446927	-0.05412890745458343	0.2006616753902888	-0.6611574840762056	0.10486283876580449	0.06799270693872922	0.9788658903282623	0.03990521803396297
2.65	-0.06919251933721854	0.18675199817370722	-0.05311855398074963	0.19412402253471822	-0.6468599252100338	0.10350872985256473	0.06855297183643948	0.9648819302971324	0.10515377380033708
2.66	-0.06732499935548146	0.18028339892160689	-0.05127908393369707	0.18666161856282745	-0.6372280035699593	0.10214789478423567	0.06771560802289964	0.28267988346979034	0.1383657989175306
2.67	-0.06552216536626539	0.1739111188859073	-0.04969513907673013	0.18124751486548454	-0.6328798408191716	0.1007992534603826	0.06653961650854621	0.10736390576253828	0.1275023560387777
2.68	-0.06378305417740632	0.16758232047771557	-0.04881680764842695	0.1745646253546478	-0.6152668002741073	0.09948227421811687	0.06716080687164534	0.9820990921221204	0.15222569991432888
2.69	-0.062107230972629164	0.16142965247497448	-0.047993536104629315	0.16879566279464417	-0.6001372587808163	0.09815492924706729	0.06749509643097541	0.8464892620443406	0.21841331377303316
2.7	-0.06049293444787942	0.15542827988716632	-0.04701518733973766	0.16349746987587602	-0.5883792447996026	0.09682791870707552	0.06729895202366235	0.5874341163705168	0.28918577646610105
2.71	-0.05893865164900776	0.1495444874391703	-0.04582338531895495	0.15671835459252675	-0.5719319020024982	0.09551374957457136	0.06708612797172095	0.5770260200435281	0.2762830942025094
2.72	-0.057443206774616055	0.1438251684191453	-0.04406060370140165	0.15197870204035835	-0.572152672341786	0.0942007344784366	0.06502368152893127	-0.3409159696434405	0.261264373295633
2.73	-0.0560049550904246	0.13810364169572745	-0.04229716149561837	0.14722600819534162	-0.5726378357102482	0.09293729433122733	0.06291882550210194	-0.3825546836660865	0.22613660414747422
2.74	-0.054623918673467324	0.13237726333862496	-0.040322996006942856	0.14063586139031958	-0.5671975419131736	0.091724097497911	0.06086754650488853	-0.37709769114117236	0.22396519677787333
2.75	-0.05330014604008108	0.12670528791949323	-0.038378030900005675	0.1341225132750598	-0.5618393079745503	0.09054606209340048	0.058767213232792756	-0.42240247294783007	0.16961262819686407
2.76	-0.05203309316088615	0.12108689483974773	-0.037452338406266175	0.12759563925046047	-0.5405483290716213	0.08940415021984016	0.05862402965679871	0.5277034315593705	0.19261057491448963
2.77	-0.05082222421248867	0.11568141154903151	-0.035218348553246445	0.12247331119172614	-0.5473545655555638	0.08826225944700095	0.0554369851522275	-0.986334306882005	0.17858337280065353
2.78	-0.049665410096998354	0.11020786589347588	-0.03483156440753284	0.1164558477718925	-0.5182623680290968	0.08718504648920235	0.05610116433479549	0.896135545544907	0.17248629823937933
2.79	-0.048563331438063594	0.1050252422131849	-0.0340202650662272	0.11033876543445943	-0.4936875833721581	0.08609636137418902	0.055865886974853736	0.45406637465348754	0.22117403067766656
2.8	-0.04751307901593174	0.10008836637946332	-0.032142262315889354	0.1060327433545106	-0.49976224050757967	0.0850084769473538	0.0530415819684952	-0.8376512437712249	0.22644446160221438
2.81	-0.04651219535213711	0.09509074397438752	-0.030546953764593734	0.10019143844288886	-0.4904197006709812	0.0839821411146717	0.05105558319193228	-0.4486551050794952	0.22722675948133575
2.82	-0.045561287912393236	0.09018654696767771	-0.02854633639742744	0.09526280095048958	-0.49594520557002886	0.08298896257083334	0.04801767154992228	-0.9928750956915832	0.23029006781428876
2.83	-0.04465942244271646	0.08522709491197741	-0.026921693509293132	0.089564159494662	-0.4883930289623053	0.08205518717829771	0.04582164835260101	-0.603997489504975	0.1747000627028323
2.84	-0.04380715149359669	0.08034316462235436	-0.026136151623657008	0.08567314563449936	-0.4755367620549906	0.08115927888565865	0.04493241536440388	0.024966983944011187	0.11967415063230756
2.85	-0.04300371984737315	0.07558779700180446	-0.024294315045908337	0.08075172718042435	-0.47904781584172773	0.0802939246391603	0.042067788649194984	-0.9695110770931842	0.08128133339338102
2.86	-0.0422478418773551	0.07079731884338718	-0.023151109741684446	0.07690216269694863	-0.47480960951565687	0.07948342339929798	0.040388276855900934	-0.4072515115640335	0.011236422910562776
2.87	-0.041539868688921226	0.06604922274823061	-0.02335425778923907	0.07238404725550086	-0.42709662068198173	0.07871723755219708	0.041469065281391555	0.9539814077085528	0.0016577002301796195
2.88	-0.04087937646143892	0.06177825654141079	-0.021643365875566974	0.06826714092241021	-0.43418856129752204	0.07794219994158147	0.038626329221413735	-0.9962464835931827	0.07674716658891635
2.89	-0.04026159389602481	0.057436370928435565	-0.021412831960894652	0.06303442609557462	-0.3836332389275374	0.07722425108662077	0.03885232504859085	0.5077903737725223	0.01672802853081382
2.9	-0.03968723018674045	0.05360003853916019	-0.020011058883181554	0.05856334765685122	-0.3751646116270986	0.07650149624208145	0.03659245207758589	-0.7337323341810259	-0.0021149921314157893
2.91	-0.03915122980134885	0.04984839242288921	-0.019398509756260163	0.05581034088242357	-0.36065207990253545	0.07581759737555134	0.03568222536310801	-0.08260407259608096	-0.07005956271054212
2.92	-0.03865274587711996	0.04624187162386385	-0.017867346270255845	0.05243000381627635	-0.3708604837046219	0.07516718106296202	0.03298578724033693	-0.9845505366650391	-0.08467092095317698
2.93	-0.038190327160881325	0.04253326678681763	-0.01833652218340325	0.04882632998541505	-0.29773476980136837	0.07457157553820405	0.03428903386696185	0.9881627266260773	-0.12834749865028006
2.94	-0.03776499449301315	0.039555919088803945	-0.017709985215166556	0.044859595925347454	-0.25528559955505425	0.0739653182510663	0.033407587083747664	-0.09388956895367591	-0.12810495327012178
2.95	-0.03736943530212511	0.0370030630932534	-0.01771884909915805	0.04141863211302957	-0.185820646607177	0.07336964392596693	0.03372219511220162	0.4943139876742159	-0.16572010651004246
2.96	-0.03699940467119257	0.03514485662718163	-0.01757794390790441	0.04052132231144207	-0.17293147552399413	0.07276364839504	0.03351391025394105	0.2343860872655839	-0.16944491165789446
2.97	-0.036647956104920755	0.033415541871941686	-0.01793462670122702	0.03943816498798521	-0.12993202002962922	0.07217931377124602	0.0343138845448345	0.7365758292771921	-0.18315050896901228
2.98	-0.03631380068620134	0.03211622167164539	-0.01800371560324452	0.03902383067310204	-0.11632017535748274	0.07159614967794041	0.0344845718460861	0.4290369619580301	-0.14005083701218698
2.99	-0.03599263846948488	0.030953019918070566	-0.018602366597277886	0.038002413725812534	-0.05899267337121383	0.07102718749692129	0.03576054974556794	0.9837735363119904	-0.10758717118722229

